Causal Geodesy: Counterfactual Estimation Along the Path Between Correlation and Causation

We introduce causal geodesy, a framework for studying the landscape of stochastic interventions that lie between the two extremes of performing no intervention and performing a sharp intervention that sets an exposure equal to a specific value. We define this framework by constructing paths of distributions that smoothly interpolate between the treatment density and a point mass at the target intervention. Thus, each path starts at a purely observational (or correlational) quantity and moves into a counterfactual world. Of particular interest are paths that correspond to geodesics in some metric, i.e. the shortest path. We show that stochastic interventions defined by the Wasserstein geodesic possess many favorable statistical properties. In particular, unlike other paths (such as those defined by exponentially tilted intervention distributions), the Wasserstein geodesic does not introduce path-parameterization artifacts; its curvature is inherited from the outcome regression itself. We use this to develop higher-order bias-corrected inference for sharp interventions. Finally, we explore geodesics defined by the spherical Hellinger geometry to show how the interpretation, estimation, and statistical difficulty of the problem is governed by the underlying geometry.

==> files/job_corps_incremental_curve.csv <==
"target_hours","t","signed_path","n","observed_mean","estimate","std_error","conf_low","conf_high"
500,0.99,-0.99,4024,43.9983846401253,50.6220209638303,5.84180386771671,39.1722957783588,62.0717461493019
500,0.975,-0.975,4024,43.9983846401253,46.4878802329752,3.86247784333402,38.9175627689566,54.0581976969938
500,0.95,-0.95,4024,43.9983846401253,48.3442302225812,2.84121533493434,42.775550493787,53.9129099513754
500,0.925,-0.925,4024,43.9983846401253,51.2428162363126,2.76310581618932,45.8272283511084,56.6584041215168
500,0.9,-0.9,4024,43.9983846401253,50.0461722402239,2.02634374109353,46.0746114873824,54.0177329930653
500,0.85,-0.85,4024,43.9983846401253,48.7918381632756,1.54235338461544,45.7688810779959,51.8147952485553
500,0.8,-0.8,4024,43.9983846401253,48.5645343291266,1.35373951970498,45.9112536260562,51.2178150321969
500,0.75,-0.75,4024,43.9983846401253,48.1845111948426,1.25543582503602,45.7239021928706,50.6451201968145
500,0.7,-0.7,4024,43.9983846401253,48.1345045538828,1.11923990706469,45.9408346459761,50.3281744617896
500,0.65,-0.65,4024,43.9983846401253,47.2480789838878,1.03919071335401,45.2113026126454,49.2848553551301
500,0.6,-0.6,4024,43.9983846401253,47.2942501934337,1.00552270985195,45.3234618964868,49.2650384903807
500,0.55,-0.55,4024,43.9983846401253,47.3367055384209,0.948778813656557,45.4771332343594,49.1962778424824
500,0.5,-0.5,4024,43.9983846401253,47.1394315983398,0.904841267494528,45.3659753023249,48.9128878943546
500,0.45,-0.45,4024,43.9983846401253,46.8143519012376,0.889374081297281,45.0712107331115,48.5574930693637
500,0.4,-0.4,4024,43.9983846401253,46.5555300191364,0.834310975000454,44.920310556229,48.1907494820438
500,0.35,-0.35,4024,43.9983846401253,46.3303081513434,0.822975216744292,44.7173063663555,47.9433099363312
500,0.3,-0.3,4024,43.9983846401253,46.0191232798722,0.777967443666288,44.4943351091416,47.5439114506028
500,0.25,-0.25,4024,43.9983846401253,45.2775279734849,0.750153206926178,43.8072547050224,46.7478012419474
500,0.2,-0.2,4024,43.9983846401253,44.954150426123,0.716835324774275,43.5491790067193,46.3591218455266
500,0.15,-0.15,4024,43.9983846401253,44.7909645214424,0.688306360914494,43.4419088437202,46.1400201991647
500,0.1,-0.1,4024,43.9983846401253,44.698613969102,0.659830668571231,43.4053696228074,45.9918583153966
500,0.05,-0.05,4024,43.9983846401253,44.0682079888036,0.631273195012956,42.8309352621727,45.3054807154345
500,0,0,4024,43.9983846401253,43.9983846401253,0.597251701356003,42.8277928157622,45.1689764644883
1800,0,0,4024,43.9983846401253,43.9983846401253,0.597251701356003,42.8277928157622,45.1689764644883
1800,0.05,0.05,4024,43.9983846401253,44.7058125281961,0.666963662294153,43.3985877711026,46.0130372852896
1800,0.1,0.1,4024,43.9983846401253,44.9807617269106,0.709255052010842,43.5906473691162,46.3708760847049
1800,0.15,0.15,4024,43.9983846401253,45.1378564087548,0.744844403317664,43.677988204166,46.5977246133437
1800,0.2,0.2,4024,43.9983846401253,45.784461222302,0.788702172314565,44.2386333700369,47.330289074567
1800,0.25,0.25,4024,43.9983846401253,45.5321924033512,0.834544489574452,43.8965152602889,47.1678695464135
1800,0.3,0.3,4024,43.9983846401253,45.6420105534926,0.85071399547471,43.974641761218,47.3093793457672
1800,0.35,0.35,4024,43.9983846401253,44.9749620396061,0.891287532638316,43.2280705757654,46.7218535034468
1800,0.4,0.4,4024,43.9983846401253,45.3849432162337,1.03138834024346,43.363459215282,47.4064272171855
1800,0.45,0.45,4024,43.9983846401253,44.993231756209,1.01732834314492,42.9993048431932,46.9871586692248
1800,0.5,0.5,4024,43.9983846401253,45.2902924832007,1.18116557905262,42.9752504884792,47.6053344779222
1800,0.55,0.55,4024,43.9983846401253,46.0508391836988,1.25335779730692,43.5943030412348,48.5073753261628
1800,0.6,0.6,4024,43.9983846401253,45.016958618535,1.16964287752482,42.7245007038125,47.3094165332574
1800,0.65,0.65,4024,43.9983846401253,44.212922455772,1.27374130667696,41.7164353690641,46.7094095424798
1800,0.7,0.7,4024,43.9983846401253,44.0009150599925,1.46549392985147,41.1285997379216,46.8732303820635
1800,0.75,0.75,4024,43.9983846401253,45.0341296931175,1.51298069328169,42.068742024981,47.9995173612541
1800,0.8,0.8,4024,43.9983846401253,42.4435358152668,1.8140399640335,38.8880828192448,45.9989888112888
1800,0.85,0.85,4024,43.9983846401253,42.7338074507685,1.91677285921373,38.9770016801657,46.4906132213713
1800,0.9,0.9,4024,43.9983846401253,41.5092981026482,2.0647015714142,37.4625573838531,45.5560388214433
1800,0.925,0.925,4024,43.9983846401253,44.4100985822779,2.84005326951792,38.8436964598475,49.9765007047082
1800,0.95,0.95,4024,43.9983846401253,42.5483976624951,3.79834691741957,35.103774503564,49.9930208214262
1800,0.975,0.975,4024,43.9983846401253,45.3448593194467,4.31228126485107,36.8929433491318,53.7967752897617
1800,0.99,0.99,4024,43.9983846401253,40.4164108192147,6.63883720244736,27.4045290031933,53.4282926352362


==> files/wasserstein_altA_faint_light.csv <==
"a","t_10","t_30","t_50","t_70","t_85"
0,0,0,0,0,0
0.0025,0,0,0,0,0
0.005,0,0,0,0,0
0.0075,0,0,0,0,0
0.01,0,0,0,0,0
0.0125,0,0,0,0,0
0.015,0,0,0,0,0
0.0175,0,0,0,0,0
0.02,0,0,0,0,0
0.0225,0,0,0,0,0
0.025,0,0,0,0,0
0.0275,0.000184469499000735,0,0,0,0
0.03,0.00457925618530065,0,0,0,0
0.0325,0.0134527617922036,0,0,0,0
0.035,0.0260547093722319,0,0,0,0
0.0375,0.0419386325276912,0,0,0,0
0.04,0.0607721169516456,0,0,0,0
0.0425,0.0822848024992223,0,0,0,0
0.045,0.106246020771587,0,0,0,0
0.0475,0.132453047695032,0,0,0,0
0.05,0.160724139243935,0,0,0,0
0.0525,0.190894047651681,0,0,0,0
0.055,0.222810954793057,0,0,0,0
0.0575,0.256334275199937,0,0,0,0
0.06,0.291333022974588,0,0,0,0
0.0625,0.327684560794508,0,0,0,0
0.065,0.365273617301973,0,0,0,0
0.0675,0.403991498752695,0,0,0,0
0.07,0.443735444894407,0,0,0,0
0.0725,0.484408094297926,0,0,0,0
0.075,0.525917034342843,0,0,0,0
0.0775,0.568174417779898,0,0,0,0
0.08,0.611096632431988,0,0,0,0
0.0825,0.654604013870844,0.00267321543273947,0,0,0
0.085,0.698620593264035,0.0153568894439471,0,0,0
0.0875,0.743073874314086,0.0361691247223862,0,0,0
0.09,0.787894634496934,0.0638560525161214,0,0,0
0.0925,0.833016746777325,0.0975586922128206,0,0,0
0.095,0.878377018720993,0.136602026706327,0,0,0
0.0975,0.923915046497818,0.180420928519729,0,0,0
0.1,0.969573081719612,0.228524907654947,0,0,0
0.1025,1.01529590941134,0.280478412492764,0,0,0
0.105,1.06103073569786,0.335888626768071,0,0,0
0.1075,1.10672708401618,0.394397339453743,0,0,0
0.11,1.15233669884799,0.455675224538281,0,0,0
0.1125,1.19781345611835,0.519417641253465,0,0,0
0.115,1.24311327953035,0.585341443069798,0,0,0
0.1175,1.28819406220867,0.653182483697463,0,0,0
0.12,1.33301559311048,0.722693621090138,0,0,0
0.1225,1.3775394877339,0.793643087432727,0,0,0
0.125,1.42172912271473,0.865813134638423,0,0,0
0.1275,1.46554957395334,0.938998891604194,0,0,0
0.13,1.5089675579571,1.01300738721034,0,0,0
0.1325,1.55195137612109,1.08765670514558,0,0,0
0.135,1.59447086170148,1.16277524508677,0,0,0
0.1375,1.63649732926386,1.23820107078804,0.0169645685272261,0,0
0.14,1.67800352641228,1.31378133001252,0.0576626977584518,0,0
0.1425,1.71896358762564,1.389371734477,0.116762717933612,0,0
0.145,1.75935299004609,1.46483609040753,0.191242837388857,0,0
0.1475,1.79914851107955,1.54004587215217,0.278843287261534,0,0
0.15,1.83832818768291,1.61487983271976,0.377718804080356,0,0
0.1525,1.87687127722386,1.68922364622301,0.486294778991975,0,0
0.155,1.91475821981059,1.76296957807723,0.603192490318225,0,0
0.1575,1.95197060199804,1.83601617950062,0.727184697754851,0,0
0.16,1.98849112178533,1.90826800341921,0.857166789528022,0,0
0.1625,2.02430355482729,1.97963533933013,0.992136768690096,0,0
0.165,2.05939272178887,2.05003396504476,1.13118065911289,0,0
0.1675,2.09374445677785,2.11938491353474,1.27346143395425,0,0
0.17,2.12734557679623,2.18761425335369,1.41821034209448,0,0
0.1725,2.16018385215561,2.25465288131504,1.56471992998219,0,0
0.175,2.19224797780628,2.32043632628016,1.71233830060906,0,0
0.1775,2.2235275455335,2.38490456305722,1.86046429971935,0,0
0.18,2.2540130169781,2.44800183553533,2.00854341320022,0,0
0.1825,2.28369569744167,2.50967648828319,2.15606422101303,0,0
0.185,2.31256771043941,2.56988080593218,2.30255529442373,0,0
0.1875,2.34062197296672,2.6285708597403,2.44758245192348,0,0
0.19,2.36785217144734,2.68570636080047,2.59074630949001,0.013737768555902,0
0.1925,2.39425273833386,2.74125051941392,2.73168007546383,0.125815897583074,0
0.195,2.41981882933259,2.79516991019963,2.87004755106267,0.318738062314763,0
0.1975,2.44454630122735,2.84743434255415,3.00554130558539,0.572682142955042,0
0.2,2.46843169027785,2.89801673611471,3.13788100144174,0.873999068923764,0
0.2025,2.49147219117009,2.94689300091135,3.26681184881783,1.21197449625809,0
0.205,2.51366563649779,2.9940419219241,3.39210317342004,1.57775110302853,0
0.2075,2.53501047675483,3.03944504778648,3.51354708359647,1.96381204161253,0
0.21,2.55550576081999,3.08308658340029,3.63095722540279,2.3636839034908,0
0.2125,2.57515111691662,3.12495328624687,3.74416761599767,2.77174513949345,0
0.215,2.59394673403049,3.1650343661981,3.85303154722356,3.18309220709359,0
0.2175,2.61189334377034,3.20332138864725,3.95742055242739,3.59344036835506,0
0.22,2.62899220265635,3.2398081807937,4.05722343056059,3.99904677933143,0
0.2225,2.64524507482257,3.27449074092917,4.15234532241278,4.39664872186002,0
0.225,2.66065421512026,3.30736715058464,4.24270683451196,4.78341258510444,0
0.2275,2.6752223526095,3.33843748940778,4.32824320679263,5.15689076287693,0
0.23,2.68895267442745,3.36770375265025,4.4089035206127,5.51498456304875,0.027475537111804
0.2325,2.70184881002176,3.3951697711531,4.48464994410615,5.85591180599411,0.637476124629526
0.235,2.7139148157388,3.42084113372604,4.5554570122045,6.17817816536661,1.74799813784753
0.2375,2.7251551597563,3.44472511182383,4.62131093895636,6.48055155646683,3.15550220605706
0.24,2.73557470735097,3.4668305864293,4.68220896002937,6.76203905093431,4.72736780698159
0.2425,2.74517870649174,3.48716797705861,4.73815870349857,7.02186591890015,6.36618441418718
0.245,2.75397277375005,3.50574917280964,4.78917758721646,7.25945648799776,7.99809355866286
0.2475,2.76196288051867,3.52258746537944,4.83529224122647,7.47441657351025,9.56682517020888
0.25,2.76915533953118,3.5376974839812,4.87653795382637,7.66651728245997,11.0299691260975
0.2525,2.77555679167457,3.55109513209543,4.9129581400164,7.83568003131103,12.3563563307332
0.255,2.78117419308743,3.56279752599363,4.94460383117863,7.98196264536076,13.5240781018686
0.2575,2.78601480253701,3.57282293497666,4.9715331849336,8.10554643006528,14.5189129759955
0.26,2.79008616906839,3.58119072327289,4.99381101420802,8.2067241220529,15.3330345649199
0.2625,2.79339611991924,3.58792129354443,5.01150833462542,8.285888641556,15.9639252907215
0.265,2.79595274869426,3.59303603195245,5.0247019294012,8.34352257926229,16.4134482441058
0.2675,2.79776440379322,3.5965572547352,5.033473930986,8.3801883597577,16.6870451585246
0.27,2.79883967708698,3.59850815625469,5.03791141875656,8.39651903126094,16.7930380625219
0.2725,2.79918739283611,3.59891275847018,5.03810603210389,8.39320963757749,16.7420182667835
0.275,2.79881659684682,3.59779586179879,5.03415359831311,8.37100913339173,16.5463103784849
0.2775,2.79773654585916,3.59518299732529,5.02615377467049,8.33071280837185,16.2195017999461
0.28,2.79595669716267,3.59110038032508,5.01420970426975,8.27315518924246,15.7760301177216
0.2825,2.79348669843474,3.58557486506584,4.99842768502311,8.19920339210672,15.2308221977517
0.285,2.79033637779724,3.57863390085511,4.97891685141302,8.10975089997303,14.5989798443726
0.2875,2.78651573408703,3.57030548930222,4.95578886854798,8.00571174273794,13.8955076668718
0.29,2.78203492733608,3.56061814276469,4.92915763811119,7.88801505886082,13.1350794003124
0.2925,2.77690426945728,3.54960084395008,4.89913901581354,7.75760001968685,12.3318393973391
0.295,2.77113421513189,3.53728300664584,4.86585053998382,7.61541109887583,11.499236379067
0.2975,2.76473535289482,3.52369443755055,4.82941117094812,7.46239367070717,10.6498868302616
0.3,2.75771839641415,3.50886529918119,4.78994104086829,7.29948992218628,9.79546566431799
0.3025,2.7500941759613,3.49282607383174,4.74756121372541,7.1276350648957,8.9466219797571
0.305,2.7418736300683,3.47560752855987,4.70239345514978,6.9477538334359,8.11291789152976
0.3075,2.73306779736891,3.45724068117873,4.65456001181211,6.76075725810206,7.30278855439018
0.31,2.72368780862036,3.43775676723212,4.60418340010409,6.5675397001562,6.5235216073493
0.3125,2.71374487890245,3.41718720793191,4.55138620384807,6.36897613869311,5.78125436183319
0.315,2.70325029999101,3.3955635790373,4.49629088078655,6.16591969866957,5.0809871348259
0.3175,2.69221543290274,3.37291758065627,4.4390195776126,5.95919941018111,4.42661119443607
0.32,2.68065170060857,3.34928100795017,4.37969395331177,5.74961818953348,3.82094984091776
0.3225,2.66857058091265,3.32468572272293,4.31843501059468,5.53795103307451,3.26581119270834
0.325,2.65598359949424,3.29916362587729,4.25536293520808,5.32494341513081,2.7620512857013
0.3275,2.64290232310996,3.27274663072037,4.19059694291956,5.11130988173722,2.30964612566314
0.33,2.6293383529536,3.24546663710222,4.12425513397833,4.89773283215899,1.90777135912866
0.3325,2.61530331817115,3.21735550637073,4.05645435486123,4.68486148049118,1.55488824777909
0.335,2.60080886952841,3.18844503712733,3.98731006711949,4.47331098987854,1.24883464556874
0.3375,2.58586667322895,3.15876694176789,3.9169362231473,4.26366177213583,0.986919686912092
0.34,2.57048840487994,3.12835282379412,3.84544514869926,4.05645894576488,0.766020898118297
0.3425,2.55468574360357,3.09723415588072,3.77294743198839,3.85221194556254,0.582682442846117
0.345,2.53847036629194,3.06544225868419,3.69955181920174,3.65139427719509,0.433213205355768
0.3475,2.52185394200304,3.03300828037961,3.62536511627484,3.45444341028077,0.313783402241247
0.35,2.50484812649584,2.99996317691173,3.55049209677064,3.26176080367465,0.220518393350653
0.3525,2.48746455690239,2.96633769294743,3.4750354157128,3.0737120567897,0.149588334584004
0.355,2.46971484653473,2.93216234351667,3.39909552922658,2.89062718091659,0.0972922775188597
0.3575,2.45161057982483,2.89746739632945,3.3227706198447,2.71280098462195,0.0601352709113017
0.36,2.43316330739543,2.86228285475654,3.24615652733848,2.54049356741295,0.0348969534442393
0.3625,2.41438454125992,2.826638441462,3.16934668493796,2.3739309159548,0.0186900401729034
0.365,2.39528575014944,2.79056358267597,3.09243206080784,2.21330559721804,0.00900698834180155
0.3675,2.37587835496523,2.75408739309608,3.01550110464863,2.05877754301486,0.00375296742688494
0.37,2.35617372435454,2.71723866140642,2.93863969929539,1.91047492045888,0.0012630284915362
0.3725,2.33618317040828,2.68004583640307,2.8619311171889,1.76849508295083,0.000301021778979414
0.375,2.31591794447863,2.64253701371553,2.78545598159639,1.63290559635417,3.72473956907166e-05
0.3775,2.29538923311507,2.60473992311326,2.70929223246153,1.50374533508011,7.83316952114115e-07
0.38,2.27460815411687,2.56668191638734,2.63351509676528,1.38102564285065,0
0.3825,2.25358575270069,2.52838995579683,2.5581970632815,1.26473155295238,0
0.385,2.2323329977815,2.48989060307,2.48340786161289,1.15482306283157,0
0.3875,2.21086077836532,2.45121000895064,2.40921444539506,1.05123645791451,0
0.39,2.18917990005206,2.41237390327977,2.33568097955793,0.953885679564328,0
0.3925,2.16730108164725,2.37340758560336,2.26286883153556,0.862663732108618,0
0.395,2.14523495188069,2.33433591629676,2.19083656631705,0.777444123889546,0
0.3975,2.12299204623104,2.29518330819669,2.11963994523255,0.698082337300941,0
0.4,2.10058280385447,2.25597371873172,2.04933192837003,0.624417322784368,0
0.4025,2.07801756461616,2.21673064254252,1.97996268051967,0.556273011758828,0
0.405,2.05530656622319,2.17747710458298,1.91157958054407,0.493459843456046,0
0.4075,2.03245994145734,2.13823565369374,1.84422723407382,0.435776300625402,0
0.41,2.00948771550657,2.09902835663957,1.77794748942881,0.383010449059148,0
0.4125,1.9863998033937,2.05987679260225,1.71277945666726,0.334941475869386,0
0.415,1.96320600750103,2.02080204812074,1.64875952966493,0.291341221423059,0
0.4175,1.93991601518949,1.98182471247043,1.58592141112853,0.251975699809666,0
0.42,1.91653939651116,1.94296487347348,1.52429614044777,0.216606602677885,0
0.4225,1.89308560201374,1.90424211373238,1.4639121242918,0.184992781231438,0
0.425,1.8695639606358,1.86567550727873,1.40479516985638,0.156891701120624,0
0.4275,1.8459836776915,1.82728361662964,1.34696852066907,0.132060864903148,0
0.43,1.8223538329436,1.78908449024412,1.29045289486024,0.110259196675327,0
0.4325,1.79868337876346,1.75109566037171,1.23526652580892,0.0912483833912933,0
0.435,1.77498113837694,1.71333414128606,1.18142520507244,0.0747941672920017,0
0.4375,1.7512558041949,1.67581642789604,1.12894232751027,0.0606675837561568,0
0.44,1.72751593622721,1.63855849472692,1.0778289385123,0.0486461387594296,0
0.4425,1.70376996057907,1.6015757952645,1.02809378324292,0.038514919984123,0
0.445,1.68002616802846,1.56488326165504,0.979743357812501,0.0300676354556506,0
0.4475,1.65629271268366,1.52849530475372,0.93278196228845,0.0231075733909234,0
0.45,1.63257761071966,1.49242581451485,0.887211755458379,0.0174484767221196,0
0.4525,1.60888873919236,1.45668816071655,0.843032811258501,0.012915325501065,0
0.455,1.58523383492948,1.42129519401329,0.800243176780613,0.00934502008645163,0
0.4575,1.56162049349706,1.3862592473092,0.758838931771425,0.00658695765767972,0
0.46,1.53805616824051,1.35159213744557,0.718814249538327,0.00450349417090076,0
0.4625,1.51454816939909,1.31730516719558,0.680161459175979,0.00297028335529716,0
0.465,1.49110366329285,1.28340912755982,0.642871109028324,0.00187648371344245,0
0.4675,1.46772967158085,1.24991430035572,0.606932031300917,0.00112482369956288,0
0.47,1.44443307058981,1.21683046109455,0.572331407738596,0.000631514245768086,0
0.4725,1.42122059071194,1.18416688213929,0.539054836283749,0.00032599650009663,0
0.475,1.39809881587115,1.15193233613694,0.507086398630513,0.000150510889489705,0
0.4775,1.37507418305643,1.12013509971886,0.476408728590406,5.94711856126427e-05,0
0.48,1.35215298192163,1.08878295746269,0.447003081184901,1.86236978453583e-05,0
0.4825,1.32934135445036,1.05788320610955,0.418849402380565,3.96618706107297e-06,0
0.485,1.30664529468531,1.0274426590301,0.391926399382366,3.91658476057058e-07,0
0.4875,1.28407064852085,0.997467650933347,0.366211611400728,3.58783398047741e-09,0
0.49,1.2616231135579,0.967964042811793,0.341681480807896,0,0
0.4925,1.23930823902033,0.938937227116805,0.318311424599063,0,0
0.495,1.2171314257317,0.910392133158025,0.296075906073628,0,0
0.4975,1.19509792615147,0.882333232720654,0.274948506651781,0,0
0.5,1.17321284446987,0.854764545894526,0.25490199774145,0,0
0.5025,1.15148113676026,0.827689647108866,0.235908412570411,0,0
0.505,1.12990761118824,0.801111671366703,0.217939117898139,0,0
0.5075,1.10849692827658,0.775033320672894,0.200964885521631,0,0
0.51,1.08725360122488,0.74945687064978,0.184955963489186,0,0
0.5125,1.06618199628332,0.72438417733446,0.169882146935653,0,0
0.515,1.04528633317934,0.699816684151786,0.155712848452337,0,0
0.5175,1.02457068559657,0.675755429057104,0.142417167904229,0,0
0.52,1.00403898170492,0.65220105184284,0.12996396160673,0,0
0.5225,0.983695004741156,0.629153801603068,0.118321910773526,0,0
0.525,0.963542393638864,0.60661354435015,0.107459589146565,0,0
0.5275,0.943584643707112,0.58457977077763,0.0973455297185378,0,0
0.53,0.923825107356809,0.563051604163516,0.087948290457412,0,0
0.5325,0.904266994873985,0.542027808408161,0.0792365189418886,0,0
0.535,0.884913375239065,0.521506796200889,0.0711790158156951,0,0
0.5375,0.865767176991325,0.501486637309634,0.0637447969677655,0,0
0.54,0.846831189137649,0.481965066987741,0.0569031543442874,0,0
0.5425,0.828108062104759,0.462939494492225,0.0506237152975381,0,0
0.545,0.809600308734059,0.444407011707666,0.0448765003752008,0,0
0.5475,0.791310305318265,0.426364401870042,0.0396319794525861,0,0
0.55,0.773240292678969,0.408808148384712,0.0348611261087505,0,0
0.5525,0.755392377284328,0.391734443732839,0.0305354701459965,0,0
0.555,0.737768532406012,0.375139198460516,0.0266271481505569,0,0
0.5575,0.720370599314634,0.35901805024486,0.0231089519904737,0,0
0.56,0.703200288512797,0.343366373031355,0.0199543751446927,0,0
0.5625,0.686259181004953,0.328179286236737,0.0171376567552518,0,0
0.565,0.66954872960327,0.313451664011671,0.0146338232920758,0,0
0.5675,0.653070260268679,0.299178144557546,0.0124187277173089,0,0
0.57,0.636824973486293,0.285353139491625,0.0104690860332716,0,0
0.5725,0.620813945674404,0.271970843254861,0.00876251109500112,0,0
0.575,0.605038130626225,0.259025242556639,0.00727754356486586,0,0
0.5775,0.589498360983609,0.246510125850729,0.00599367988291355,0,0
0.58,0.574195349741924,0.234419092836704,0.0048913971223291,0,0
0.5825,0.55912969178529,0.222745563981107,0.00395217459460782,0,0
0.585,0.54430186545139,0.211482790052591,0.0031585120636814,0,0
0.5875,0.529712234125047,0.200623861665309,0.00249394442218107,0,0
0.59,0.515361047859807,0.190161718824775,0.00194305267615522,0,0
0.5925,0.501248445026702,0.180089160470414,0.00149147107671456,0,0
0.595,0.487374453989429,0.170398854009037,0.00112589022806547,0,0
0.5975,0.473738994805166,0.161083344833423,0.00083405599094859,0,0
0.6,0.460341880950216,0.152135065820196,0.000604763988301723,0,0
0.6025,0.447182821069729,0.143546346801165,0.000427849505573918,0,0
0.605,0.434261420750698,0.135309424002294,0.000294172560955165,0,0
0.6075,0.421577184317458,0.1274164494444,0.000195597900057976,0,0
0.61,0.409129516648929,0.119859500299731,0.000124969644194201,0,0
0.6125,0.396917725016791,0.112630588198472,7.60802897561224e-05,0,0
0.615,0.384941020943857,0.105721668479284,4.36337160241775e-05,0,0
0.6175,0.373198522081835,0.0991246493778786,2.32018064670019e-05,0,0
0.62,0.361689254107744,0.0928314011476643,1.11742187072146e-05,0,0
0.6225,0.350412152638169,0.086833765106439,4.70074153747585e-06,0,0
0.625,0.339366065160636,0.0811235626030787,1.6255372964399e-06,0,0
0.6275,0.328549752981281,0.0756926038981429,4.12353116611503e-07,0,0
0.63,0.317961893188109,0.0705326969522805,5.94277617089701e-08,0,0
0.6325,0.307601080629006,0.0656356561162786,2.15270038828577e-09,0,0
0.635,0.297465829903795,0.0609933107165644,0,0,0
0.6375,0.287554577369539,0.0565975135299201,0,0,0
0.64,0.277865683158324,0.0524401491411319,0,0,0
0.6425,0.268397433206776,0.0485131421772441,0,0,0
0.645,0.259148041296515,0.0448084654120401,0,0,0
0.6475,0.250115651104823,0.041318147734318,0,0,0
0.65,0.241298338264709,0.0380342819734712,0,0,0
0.6525,0.232694112433647,0.0349490325758294,0,0,0
0.655,0.224300919370206,0.0320546431251433,0,0,0
0.6575,0.216116643017798,0.0293434437005405,0,0,0
0.66,0.208139107594789,0.0268078580651945,0,0,0
0.6625,0.200366079690207,0.0244404106788898,0,0,0
0.665,0.192795270364263,0.0222337335275691,0,0,0
0.6675,0.185424337252943,0.0201805727628764,0,0,0
0.67,0.178250886675875,0.01827379514461,0,0,0
0.6725,0.171272475746728,0.0165063942789098,0,0,0
0.675,0.164486614485349,0.0148714966448932,0,0,0
0.6775,0.157890767930882,0.0133623674023532,0,0,0
0.68,0.151482358255095,0.0119724159730047,0,0,0
0.6825,0.145258766875134,0.010695201387651,0,0,0
0.685,0.139217336564934,0.00952443739150051,0,0,0
0.6875,0.133355373564516,0.00845399729972456,0,0,0
0.69,0.127670149686383,0.00747791859519401,0,0,0
0.6925,0.122158904418242,0.00659040726016545,0,0,0
0.695,0.116818847021268,0.00578584183351194,0,0,0
0.6975,0.111647158623129,0.00505877718490278,0,0,0
0.7,0.106640994304986,0.0044039479971281,0,0,0
0.7025,0.101797485181687,0.00381627194754363,0,0,0
0.705,0.0971137404743529,0.00329085257936653,0,0,0
0.7075,0.0925868495745777,0.00282298185329128,0,0,0
0.71,0.0882138840994441,0.00240814236960741,0,0,0
0.7125,0.0839918999365552,0.00204200925068655,0,0,0
0.715,0.0799179392782876,0.00172045167336378,0,0,0
0.7175,0.0759890326444622,0.00143953404035929,0,0,0
0.72,0.0722022008926281,0.00119551677946962,0,0,0
0.7225,0.0685544572151503,0.000984856758795655,0,0,0
0.725,0.0650428091222932,0.000804207305761044,0,0,0
0.7275,0.0616642604104791,0.00065041781710017,0,0,0
0.73,0.0584158131149108,0.000520532946351506,0,0,0
0.7325,0.0552944694457275,0.000411791354664619,0,0,0
0.735,0.0522972337068747,0.000321624009905236,0,0,0
0.7375,0.0494211141968528,0.000247652018100676,0,0,0
0.74,0.0466631250905115,0.000187683970185866,0,0,0
0.7425,0.0440202883010491,0.000139712785755696,0,0,0
0.745,0.0414896353213733,0.000101912034064337,0,0,0
0.7475,0.0390682090439721,7.26317107833073e-05,0,0,0
0.75,0.0367530655584423,5.03934469692478e-05,0,0,0
0.7525,0.0345412759258121,3.38851242049133e-05,0,0,0
0.755,0.0324299279287947,2.19548668333299e-05,0,0,0
0.7575,0.0304161277970977,1.3604378420767e-05,0,0,0
0.76,0.0284970019069115,7.98158479086743e-06,0,0,0
0.7625,0.0266696984536901,4.37253976611269e-06,0,0,0
0.765,0.0249313890973338,2.19254150358534e-06,0,0,0
0.7675,0.0232792705788706,9.76395989331734e-07,0,0,0
0.77,0.0217105663077344,3.67748077838405e-07,0,0,0
0.7725,0.0202225279187189,1.07376117979446e-07,0,0,0
0.775,0.0188124367976888,2.03069159780809e-08,0,0,0
0.7775,0.0174776055751126,1.53764313448983e-09,0,0,0
0.78,0.0162153795864765,3.78555743342168e-12,0,0,0
0.7825,0.0150231382986287,0,0,0,0
0.785,0.0138982967010921,0,0,0,0
0.7875,0.0128383066613743,0,0,0,0
0.79,0.0118406582432901,0,0,0,0
0.7925,0.010902880987304,0,0,0,0
0.795,0.0100225451518835,0,0,0,0
0.7975,0.00919726291484471,0,0,0,0
0.8,0.00842468953365409,0,0,0,0
0.8025,0.00770252446364113,0,0,0,0
0.805,0.00702851243305517,0,0,0,0
0.8075,0.00640044447388937,0,0,0,0
0.81,0.00581615890737317,0,0,0,0
0.8125,0.00527354228302012,0,0,0,0
0.815,0.00477053027009612,0,0,0,0
0.8175,0.00430510850035499,0,0,0,0
0.82,0.00387531336086547,0,0,0,0
0.8225,0.00347923273573163,0,0,0,0
0.825,0.00311500669548387,0,0,0,0
0.8275,0.00278082813289262,0,0,0,0
0.83,0.00247494334392791,0,0,0,0
0.8325,0.0021956525525599,0,0,0,0
0.835,0.00194131037806253,0,0,0,0
0.8375,0.00171032624344932,0,0,0,0
0.84,0.00150116472363359,0,0,0,0
0.8425,0.00131234583186578,0,0,0,0
0.845,0.00114244524295883,0,0,0,0
0.8475,0.00099009445176572,0,0,0,0
0.85,0.000853980865324653,0,0,0,0
0.8525,0.000732847827032324,0,0,0,0
0.855,0.000625494571147482,0,0,0,0
0.8575,0.000530776105862247,0,0,0,0
0.86,0.000447603023108352,0,0,0,0
0.8625,0.000374941233187622,0,0,0,0
0.865,0.000311811622230667,0,0,0,0
0.8675,0.000257289630392597,0,0,0,0
0.87,0.000210504748589362,0,0,0,0
0.8725,0.000170639931460191,0,0,0,0
0.875,0.00013693092410949,0,0,0,0
0.8775,0.000108665500032209,0,0,0,0
0.88,8.51826074573195e-05,0,0,0,0
0.8825,6.58714211507057e-05,0,0,0,0
0.885,5.01702964965684e-05,0,0,0,0
0.8875,3.75656224190337e-05,0,0,0,0
0.89,2.75905694052984e-05,0,0,0,0
0.8925,1.98237285375476e-05,0,0,0,0
0.895,1.38876370194683e-05,0,0,0,0
0.8975,9.44718517553862e-06,0,0,0,0
0.9,6.20789928178589e-06,0,0,0,0
0.9025,3.9140938191335e-06,0,0,0,0
0.905,2.34688577258202e-06,0,0,0,0
0.9075,1.32206235369096e-06,0,0,0,0
0.91,6.87791880582039e-07,0,0,0,0
0.9125,3.22165317025869e-07,0,0,0,0
0.915,1.30552825352342e-07,0,0,0,0
0.9175,4.27550406633183e-08,0,0,0,0
0.92,9.92147342986447e-09,0,0,0,0
0.9225,1.19594466015901e-09,0,0,0,0
0.925,2.45140089759287e-11,0,0,0,0
0.9275,0,0,0,0,0
0.93,0,0,0,0,0
0.9325,0,0,0,0,0
0.935,0,0,0,0,0
0.9375,0,0,0,0,0
0.94,0,0,0,0,0
0.9425,0,0,0,0,0
0.945,0,0,0,0,0
0.9475,0,0,0,0,0
0.95,0,0,0,0,0
0.9525,0,0,0,0,0
0.955,0,0,0,0,0
0.9575,0,0,0,0,0
0.96,0,0,0,0,0
0.9625,0,0,0,0,0
0.965,0,0,0,0,0
0.9675,0,0,0,0,0
0.97,0,0,0,0,0
0.9725,0,0,0,0,0
0.975,0,0,0,0,0
0.9775,0,0,0,0,0
0.98,0,0,0,0,0
0.9825,0,0,0,0,0
0.985,0,0,0,0,0
0.9875,0,0,0,0,0
0.99,0,0,0,0,0
0.9925,0,0,0,0,0
0.995,0,0,0,0,0
0.9975,0,0,0,0,0
1,0,0,0,0,0


==> files/wasserstein_altA_selected_light.csv <==
"a","t_00","t_20","t_40","t_60","t_80","t_90"
0,0,0,0,0,0,0
0.0025,0.00246541471552832,0,0,0,0,0
0.005,0.00848228426361304,0,0,0,0,0
0.0075,0.0173873251437892,0,0,0,0,0
0.01,0.0288313488792258,0,0,0,0,0
0.0125,0.0425629921897627,0,0,0,0,0
0.015,0.0583813589668061,0,0,0,0,0
0.0175,0.076116848446807,0,0,0,0,0
0.02,0.0956214186944287,0,0,0,0,0
0.0225,0.116762944142264,0,0,0,0,0
0.025,0.139421643630767,0,0,0,0,0
0.0275,0.163487669938193,0,0,0,0,0
0.03,0.188859402040178,0,0,0,0,0
0.0325,0.21544218787676,0,0,0,0,0
0.035,0.243147389495988,0,0,0,0,0
0.0375,0.27189163887533,0,0,0,0,0
0.04,0.301596245159113,0,0,0,0,0
0.0425,0.332186713612778,0,0,0,0,0
0.045,0.363592348877426,0,0,0,0,0
0.0475,0.395745923088618,0,0,0,0,0
0.05,0.428583394764011,0,0,0,0,0
0.0525,0.462043668031489,0,0,0,0,0
0.055,0.496068384345048,0.0008903416025232,0,0,0,0
0.0575,0.530601740681362,0.00836269679035716,0,0,0,0
0.06,0.565590329556443,0.0217341564297364,0,0,0,0
0.0625,0.600982997200134,0.040072884497522,0,0,0,0
0.065,0.636730716977126,0.0627781588884806,0,0,0,0
0.0675,0.672786475715727,0.0893895598605111,0,0,0,0
0.07,0.709105171047241,0.119526773368036,0,0,0,0
0.0725,0.745643518203428,0.152862286918392,0,0,0,0
0.075,0.782359964991094,0.189106585692712,0,0,0,0
0.0775,0.819214613878853,0.227999180803448,0,0,0,0
0.08,0.85616915030453,0.26930273484595,0,0,0,0
0.0825,0.893186776451881,0.312798988582559,0,0,0,0
0.085,0.930232149859675,0.358285808331193,0,0,0,0
0.0875,0.967271326319989,0.405574968357378,0,0,0,0
0.09,1.00427170660011,0.454490436096782,0,0,0,0
0.0925,1.04120198658692,0.50486701351556,0,0,0,0
0.095,1.07803211050652,0.556549238145922,0,0,0,0
0.0975,1.11473322691716,0.609390478199145,0,0,0,0
0.1,1.15127764721186,0.663252175851703,0,0,0,0
0.1025,1.18763880639961,0.718003205777348,0,0,0,0
0.105,1.22379122596174,0.773519324791311,0,0,0,0
0.1075,1.259710478604,0.829682694578443,0,0,0,0
0.11,1.29537315474501,0.886381463809051,0.00686888427795091,0,0,0
0.1125,1.33075683059975,0.943509399078973,0.0289788752396485,0,0,0
0.115,1.36584003773191,1.00096555641543,0.0629079487915367,0,0,0
0.1175,1.40060223396218,1.05865398681247,0.106813105820162,0,0,0
0.12,1.43502377553133,1.11648347056485,0.159369031157381,0,0,0
0.1225,1.46908589042709,1.17436727617082,0.219511888255758,0,0,0
0.125,1.50277065279269,1.23222294035196,0.286341071477521,0,0,0
0.1275,1.536060958343,1.2899720663486,0.359070313127934,0,0,0
0.13,1.56894050072087,1.34754013813315,0.436999534461881,0,0,0
0.1325,1.60139374873292,1.40485634857054,0.519497007869022,0,0,0
0.135,1.63340592440892,1.46185343986726,0.605987248129043,0,0,0
0.1375,1.6649629818344,1.51846755490399,0.695942353025,0,0,0
0.14,1.69605158671002,1.574638098255,0.788875551514266,0,0,0
0.1425,1.72665909659535,1.63030760586844,0.884336234468937,0,0,0
0.145,1.75677354179823,1.68542162252425,0.981906020806266,0,0,0
0.1475,1.78638360687397,1.73992858630495,1.08119557055659,0,0,0
0.15,1.81547861270139,1.79377971941417,1.1818419517454,0,0,0
0.1525,1.84404849910553,1.84692892476228,1.2835064276548,0,0,0
0.155,1.87208380799883,1.89933268780949,1.38587256974673,0,0,0
0.1575,1.89957566701508,1.95094998321794,1.4886446274198,0,0,0
0.16,1.92651577361178,2.00174218591615,1.59154610354679,0,0,0
0.1625,1.952896379619,2.05167298622432,1.69431849723072,0.00178068320504642,0,0
0.165,1.9787102762137,2.10070830872737,1.79672018417753,0.0434683128594731,0,0
0.1675,2.00395077930042,2.14881623461634,1.89852541162955,0.125556317776962,0,0
0.17,2.02861171528029,2.19596692724779,1.99952338966572,0.239053546736072,0,0
0.1725,2.05268740719164,2.2421325606965,2.09951746434,0.378213171385424,0,0
0.175,2.07617266120639,2.28728725109891,2.19832436093001,0.538605469691902,0,0
0.1775,2.09906275346787,2.33140699060441,2.29577348773435,0.716571616662384,0,0
0.18,2.12135341725598,2.37446958376885,2.39170629255222,0.908980872193563,0,0
0.1825,2.14304083046706,2.41645458624003,2.48597566531872,1.11309847629184,0,0
0.185,2.16412160339631,2.4573432455982,2.57844538143846,1.3265043517034,0,0
0.1875,2.18459276681136,2.49711844422694,2.66898958122153,1.54703864958262,0,0
0.19,2.20445176030635,2.53576464410037,2.75749228152437,1.7727629276181,0,0
0.1925,2.2236964209264,2.5732678333821,2.84384691627056,2.00193111283086,0,0
0.195,2.24232497205308,2.60961547474026,2.92795590299706,2.2329669411297,0,0
0.1975,2.2603360125417,2.64479645529021,3.00973023296295,2.46444588070391,0,0
0.2,2.27772850610225,2.67880103808383,3.0890890826833,2.6950802762663,0,0
0.2025,2.29450177091568,2.71162081507031,3.16595944502513,2.92370687973452,0,0
0.205,2.31065546947818,2.74324866145913,3.24027577823342,3.14927619651,0,0
0.2075,2.32618959866607,2.77367869142087,3.31197967145145,3.3708432450485,0,0
0.21,2.34110448001469,2.80290621506635,3.38101952546716,3.58755943882833,0,0
0.2125,2.35540075020462,2.83092769664857,3.44735024756045,3.79866537561898,0,0
0.215,2.36907935174928,2.85774071393593,3.51093295945007,4.00348437183229,0,0
0.2175,2.38214152387786,2.8833439187085,3.5717347174451,4.20141661745474,0.0869366257189433,0
0.22,2.39458879360823,2.90773699833259,3.62972824399888,4.39193385449558,0.478107093472139,0
0.2225,2.40642296700434,2.93092063837151,3.6848916699437,4.57457450219783,1.0772109393838,0
0.225,2.41764612061323,2.95289648619317,3.73720828675513,4.7489391675377,1.81796174438712,0
0.2275,2.42826059307672,2.97366711553767,3.78666630825669,4.9146864911964,2.65300870340681,0
0.23,2.43826897691319,2.99323599201029,3.83325864122999,5.07152928820074,3.5455258552362,0
0.2325,2.44767411046512,3.01160743946723,3.87698266444345,5.21923094948052,4.4659338822594,0
0.235,2.4564790700082,3.02878660726353,3.91784001565552,5.35760207616765,5.39016055253259,0
0.2375,2.46468716201781,3.0447794383342,3.95583638618563,5.48649732291826,6.29855239302,0
0.24,2.47230191558931,3.0595926380814,3.99098132268038,5.60581243013269,7.17511887765666,0
0.2425,2.47932707500821,3.07323364404182,4.02328803573188,5.71548142787186,8.00696874366458,0
0.245,2.4857665924668,3.08571059630993,4.05277321503264,5.81547399666518,8.78386770899116,0.956214186944267
0.2475,2.49162462092383,3.09703230869407,4.07945685077521,5.90579297238634,9.4978783350754,3.63592348877423
0.25,2.49690550710401,3.1072082405835,4.10336206102645,5.98647198402057,10.1430585764015,7.09105171047238
0.2525,2.5016137846341,3.11624846950555,4.12451492482629,6.05757321452706,10.7152041523353,10.7803211050652
0.255,2.50575416731271,3.12416366435339,4.142944320778,6.11918527616281,11.2116248602654,14.3502377553133
0.2575,2.50933154251088,3.13096505926541,4.15868177091345,6.17142119261986,11.6309479933304,17.5677354179823
0.26,2.5123509647006,3.13666442813861,4.17176128963115,6.214416481167,11.9729439680412,20.2861171528029
0.2625,2.51481764910861,3.14127405975878,4.18221923751814,6.24832732870678,12.2383705523256,22.4232497205308
0.265,2.516736965493,3.1448067335315,4.19009417987885,6.27332885627721,12.428832962334,23.9458879360823
0.2675,2.51811443203993,3.14727569579821,4.19542674980496,6.28961346706299,12.5466577125544,24.857665924668
0.27,2.51895570937828,3.14869463672285,4.19825951563047,6.29738927344571,12.5947785468914,25.1895570937828
0.2725,2.51926659470969,3.14907766773469,4.19863685262523,6.2968785990279,12.5766331038411,24.9921384251156
0.275,2.51905301605195,3.14843929951395,4.19660481878875,6.28831655192055,12.4960692125578,24.3292526999191
0.2775,2.51832102659343,3.14679442050723,4.1922110346137,6.27194966589547,12.3572599021439,23.2728000590605
0.28,2.51707679915655,3.14415827596028,4.18550456669587,6.24803460627889,12.1646263499595,21.8984697665589
0.2825,2.51532662076822,3.14054644745622,4.17653581507355,6.21683693770597,11.9227681072287,20.2822717743062
0.285,2.51307688733525,3.13597483294774,4.16535640418593,6.17862995107194,11.6364000295303,18.4977590960087
0.2875,2.51033409842292,3.13045962727225,4.15201907734498,6.13369354720769,11.310295411498,16.6138530992235
0.29,2.50710485213488,3.12401730313944,4.13657759462123,6.08231317497977,10.9492348832794,14.693198496477
0.2925,2.5033958400924,3.11666459258106,4.11908663404796,6.02477882166825,10.5579606740269,12.7909853164075
0.295,2.49921384251156,3.10841846885299,4.09960169605336,5.96138405361434,10.1411358871531,10.9541828315853
0.2975,2.49456572337637,3.09929612878027,4.07817901103394,5.89242510525387,9.70330846497612,9.22113617036911
0.3,2.48945842570651,3.08931497553597,4.05487544998651,5.81820001476514,9.24887954800436,7.62148070223885
0.3025,2.48389896691777,3.0784926018449,4.02974843811969,5.73900780466124,8.78207595747195,6.17633262904459
0.305,2.47789443427399,3.06684677360385,4.00285587136897,5.65514770574902,8.30692654961176,4.89871678906251
0.3075,2.47145198042878,3.05439541391006,3.97425603574289,5.56691842296059,7.82724220716254,3.79419465885713
0.31,2.4645788190556,3.04115658748989,3.94400752943041,5.47461744163971,7.34659924823849,2.86165703869298
0.3125,2.45728222056489,3.02714848552008,3.91216918760248,5.37854037293473,6.86832604533342,2.09424701190282
0.315,2.44956950790677,3.01238941083413,3.87880000984343,5.27898033701343,6.39549265820375,1.48037953036814
0.3175,2.441448052458,2.99689776350638,3.84395909014994,5.17622738287363,5.93090329392869,1.00482442760816
0.32,2.43292526999191,2.98069202680717,3.80770554943792,5.07056794357654,5.47709141579263,0.649819808033652
0.3225,2.42400861673001,2.96379075352177,3.77009847049935,4.96228432577929,5.03631732994256,0.396182594709442
0.325,2.41470558547406,2.94621255262693,3.73119683535359,4.85165423248806,4.61056808518455,0.224382501876004
0.3275,2.40502370181737,2.92797607631828,3.69105946493904,4.73895031799522,4.20155952691378,0.115544759952369
0.33,2.39497052043414,2.90910000738257,3.64974496109314,4.62443977400218,3.81074035111942,0.0523454301663582
0.3325,2.38455362144574,2.88960304690854,3.60731165077015,4.50838394596539,3.43929800874878,0.019760872973039
0.335,2.37378060686271,2.86950390233062,3.56381753244785,4.39103797873597,3.08816631452229,0.00562945114032728
0.3375,2.36265909710152,2.84882127579955,3.51932022467562,4.27265049059385,2.7580346176173,0.000977989500289873
0.34,2.35119672757489,2.82757385287451,3.47387691671795,4.15346327480588,2.44935839453125,5.58710935360712e-05
0.3425,2.33940114535462,2.80578029153116,3.42754432124846,4.03371102786364,2.16237112693111,1.07635019414277e-08
0.345,2.32728000590605,2.78345921148029,3.38037862905103,3.91362110358127,1.89709732942856,0
0.3475,2.31484096989296,2.76062918379195,3.33243546568571,3.7934132922565,1.65336659401285,0
0.35,2.30209170005205,2.73730872081986,3.2837698500781,3.67329962411924,1.43082851934649,0
0.3525,2.28903985813597,2.71351626642126,3.23443615499204,3.55348419631227,1.22896839429716,0
0.355,2.27569310192404,2.68927018646737,3.18448806934655,3.43416302266671,1.04712350595141,0
0.3575,2.26205908229961,2.66458875963953,3.13397856233865,3.31552390555275,0.884499942938463,0
0.36,2.24814544039327,2.63949016850672,3.08295984933478,3.19774632910188,0.740189765184069,0
0.3625,2.23395980479101,2.61399249087958,3.03148335949451,3.08100137311246,0.61318841121219,0
0.365,2.2195097888063,2.58811369143681,2.97959970509056,2.96545164696435,0.502412213804079,0
0.3675,2.20480298781558,2.56187161361935,2.92735865249065,2.85125124288182,0.406715894195351,0
0.37,2.18984697665589,2.53528397178827,2.87480909476674,2.73854570789631,0.324909904016826,0
0.3725,2.17464930708418,2.50836834364211,2.82199902589836,2.62747203387243,0.255777482832582,0
0.375,2.15921750529734,2.48114216288964,2.76897551653725,2.51815866497128,0.198091297354721,0
0.3775,2.14355906951207,2.45362271217395,2.71578469130118,2.41072552193582,0.150629526161507,0
0.38,2.12768146760404,2.42582711624403,2.66247170756541,2.30528404259228,0.112191250938002,0
0.3825,2.11159213480537,2.39777233536991,2.60908073572085,2.20193723797078,0.081611011795651,0
0.385,2.09529847145978,2.36947515899761,2.55565494086861,2.10077976345689,0.0577723799761843,0
0.3875,2.07880784083463,2.34095219964018,2.50223646592098,2.00189800439343,0.0396203960250419,0
0.39,2.06212756698916,2.31221988700109,2.44886641607949,1.90537017555971,0.0261727150831791,0
0.3925,2.0452649326982,2.28329446232648,2.39558484466136,1.81126643396179,0.0165292929469391,0
0.395,2.02822717743062,2.25419197298269,2.34243074024559,1.71964900437439,0.00988043648651949,0
0.3975,2.01102149538182,2.22492826725554,2.28944201511114,1.63057231708053,0.00551302915867299,0
0.4,1.99365503355974,2.19551898936799,2.23665549493927,1.54408315726115,0.00281472557016364,0
0.4025,1.97613488992341,2.16597957471281,2.18410690975316,1.46022082549181,0.0012758865349039,0
0.405,1.95846811157365,2.13632524529693,2.13183088606792,1.37901730880865,0.000488994750144936,0
0.4075,1.94066169299522,2.10657100539412,2.07986094022463,1.30049746181018,0.000145245506258942,0
0.41,1.92272257434963,2.07673163740294,2.02822947288244,1.22467919726563,2.79355467680356e-05,0
0.4125,1.90465763981812,2.04682169790662,1.9769677646429,1.15157368570454,2.15063778452004e-06,0
0.415,1.8864737159942,2.01685551393182,1.92610597278126,1.08118556346555,5.38175097071383e-09,0
0.4175,1.86817757032497,1.98684717940319,1.87567312905971,1.01351314868571,0,0
0.42,1.84977590960087,1.95681055179063,1.82569713859754,0.948548664714282,0,0
0.4225,1.83127537849296,1.92675924894629,1.77620477977417,0.886278470438003,0,0
0.425,1.81268255813742,1.89670664612825,1.72722170514039,0.826683297006425,0,0
0.4275,1.79400396476647,1.86666587320815,1.67877244331419,0.769738490448547,0,0
0.43,1.77524604838532,1.83664981205962,1.63088040183733,0.715414259673245,0,0
0.4325,1.75641519149439,1.8066710941248,1.5835678709692,0.663675929347646,0,0
0.435,1.7375177078564,1.77674209815613,1.53685602839485,0.614484197148578,0,0
0.4375,1.7185598413077,1.74687494813055,1.49076494482397,0.567795394883252,0,0
0.44,1.69954776461329,1.71708151133335,1.4453135904583,0.523561752975706,0,0
0.4425,1.68048757836501,1.68737339660905,1.40051984230459,0.481731667816033,0,0
0.445,1.66138530992235,1.65776195277637,1.35640049231098,0.44224997146923,0,0
0.4475,1.64224691239539,1.62825826720498,1.31297125630429,0.405058203240364,0,0
0.45,1.62307826366924,1.59887316455094,1.27024678370647,0.370094882592034,0,0
0.4525,1.60388516546963,1.56961720564862,1.22824066800811,0.337295782909324,0,0
0.455,1.58467334246898,1.54050068655623,1.1869654579774,0.306594205606095,0,0
0.4575,1.56544844143251,1.51153363775254,1.14643266958293,0.277921254065055,0,0
0.46,1.54621603040392,1.48272582348217,1.10665279860902,0.251206106902039,0,0
0.4625,1.52698159793009,1.45408674124696,1.06763533394214,0.226376290042767,0,0
0.465,1.50775055232431,1.42562562144091,1.02938877150743,0.203357947097676,0,0
0.4675,1.48852822096763,1.39735142712625,0.991920628834167,0.182076107517455,0,0
0.47,1.4693198496477,1.36927285394816,0.95523746022944,0.162454952008413,0,0
0.4725,1.45013060193479,1.34139833018562,0.9193448725391,0.144418074682988,0,0
0.475,1.43096555859445,1.31373601693622,0.884247541475413,0.127888741416291,0,0
0.4775,1.41182971703623,1.28629380843219,0.849949228490773,0.112790143874739,0,0
0.48,1.3927279907982,1.25907933248564,0.816452798177084,0.0990456486773609,0,0
0.4825,1.37366520906668,1.23209995106034,0.783760236170318,0.0865790411443564,0,0
0.485,1.35464611623076,1.20536276096791,0.751872667540051,0.0753147630807541,0,0
0.4875,1.33567537147109,1.17887459468599,0.720790375643703,0.065178144035613,0,0
0.49,1.31675754838264,1.15264202129614,0.690512821425324,0.0560956254690013,0,0
0.4925,1.29789713463084,1.12667134753913,0.661038663138914,0.0479949772498613,0,0
0.495,1.27909853164075,1.10096861898539,0.632365776476188,0.0408055058978257,0,0
0.4975,1.26036605431876,1.07553962131837,0.6044912750789,0.0344582539708432,0,0
0.5,1.24170393080645,1.05038988172844,0.577411531415784,0.0288861899880923,0,0
0.5025,1.2231163022661,1.02552467041535,0.551122198004282,0.024024388263839,0,0
0.505,1.20460722269753,1.00094900219672,0.525618228957254,0.0198101980125211,0,0
0.5075,1.18618065878574,0.976667638220601,0.500893901834898,0.0161834010681193,0,0
0.51,1.16784048977896,0.952685087779855,0.476942839782164,0.0130863575415897,0,0
0.5125,1.14959050739678,0.929005610226053,0.45375803393193,0.0104641387183784,0,0
0.515,1.13143441576778,0.905633216980896,0.431331866054308,0.00826464647346965,0,0
0.5175,1.11337583139639,0.882571673642898,0.409656131432386,0.006438718453466,0,0
0.52,1.09541828315853,0.859824502187195,0.388722061944773,0.00494021824325979,0,0
0.5225,1.07756521232556,0.837394983256391,0.368520349335336,0.00372610969810884,0,0
0.525,1.05981997261628,0.815286158540264,0.349041168650471,0.00275651457933653,0,0
0.5275,1.04218583027635,0.793500833242246,0.330274201824304,0.00199475258211505,0,0
0.53,1.02466596418502,0.772041578630573,0.312208661392184,0.00140736278508183,0,0
0.5325,1.00726346598851,0.750910734671981,0.29483331431282,0.000964105481537886,0,0
0.535,0.989981340259834,0.730110412745903,0.278136505879414,0.000637943267451959,0,0
0.5375,0.972822504684527,0.709642498437052,0.262106183700105,0.00040500015796076,0,0
0.54,0.955789790272036,0.689508654404326,0.246729921728023,0.000244497375072472,0,0
0.5425,0.938885941592255,0.669710323323997,0.231994944321221,0.000138664285365386,0,0
0.545,0.922113617036909,0.65024873090509,0.2178881503127,7.26227531294727e-05,0,0
0.5475,0.905475389105348,0.63112488897493,0.20439613707073,3.42428885432507e-05,0,0
0.55,0.888973744714407,0.612339598632813,0.191505224529574,1.39677733840182e-05,0,0
0.5525,0.872611085531938,0.59389345346975,0.179201479170734,4.60416911666913e-06,0,0
0.555,0.85638972833363,0.575786842852269,0.167470737934693,1.07531889226008e-06,0,0
0.5575,0.840311905382755,0.558019955268251,0.156298632043139,1.30449926115964e-07,0,0
0.56,0.824379764832466,0.540592781732777,0.145670610711529,2.69087548535749e-09,0,0
0.5625,0.808595371150261,0.523505119251974,0.135571964731784,0,0,0
0.565,0.792960705564265,0.506756574342853,0.125987849904832,0,0,0
0.5675,0.777477666530942,0.49034656660715,0.1169033103026,0,0,0
0.57,0.762148070223884,0.474274332357141,0.108303301338942,0,0,0
0.5725,0.746973651043308,0.458538928291475,0.100172712628928,0,0,0
0.575,0.731956062145897,0.443139235219001,0.0924963906157182,0,0,0
0.5775,0.717096875994623,0.428073961828627,0.0852591609441941,0,0,0
0.58,0.702397584928192,0.413341648503213,0.078445850560312,0,0,0
0.5825,0.687859601749756,0.398940671175525,0.0720413095150439,0,0,0
0.585,0.673484260334533,0.384869245224274,0.0660304324515736,0,0,0
0.5875,0.659272816255972,0.371125429408253,0.0603981797542559,0,0,0
0.59,0.645226447430121,0.357707129836624,0.0551295983376634,0,0,0
0.5925,0.631346254777831,0.344612103973346,0.0502098420538358,0,0,0
0.595,0.617633262904458,0.331837964673823,0.0456241916956466,0,0,0
0.5975,0.604088420796699,0.31938218425176,0.0413580745739568,0,0,0
0.6,0.590712602536221,0.30724209857429,0.0373970836460007,0,0,0
0.6025,0.57750660802973,0.295414911183388,0.0337269961721671,0,0,0
0.605,0.564471163755137,0.283897697441626,0.0303337918780783,0,0,0
0.6075,0.551606923523461,0.272687408700281,0.0272036705985503,0,0,0
0.61,0.53891446925615,0.261780876487853,0.0243230693797147,0,0,0
0.6125,0.526394311777444,0.251174816717012,0.0216786790152181,0,0,0
0.615,0.514046891621458,0.240865833908016,0.0192574599920614,0,0,0
0.6175,0.501872579853641,0.230850425426638,0.0170466578212272,0,0,0
0.62,0.48987167890625,0.221124985734616,0.0150338177278253,0,0,0
0.6225,0.47804442342753,0.211685810650682,0.013206798675014,0,0,0
0.625,0.466390981144225,0.202529101620182,0.0115537866954617,0,0,0
0.6275,0.45491145373711,0.193650969991313,0.010063307503565,0,0,0
0.63,0.44360587772919,0.185047441296018,0.00872423836105971,0,0,0
0.6325,0.432474225386221,0.176714459533537,0.00752581916801726,0,0,0
0.635,0.421516405629251,0.168647891454662,0.00645766275053247,0,0,0
0.6375,0.410732264958785,0.160843530844681,0.00550976431564638,0,0,0
0.64,0.400121588390307,0.153297102803047,0.0046725100432258,0,0,0
0.6425,0.389684100400763,0.14600426801777,0.00393668478360986,0,0,0
0.645,0.379419465885713,0.138960627032528,0.00329347882883983,0,0,0
0.6475,0.369327291126792,0.132161724504519,0.00273449372418393,0,0,0
0.65,0.359407124769164,0.12560305345102,0.00225174708545036,0,0,0
0.6525,0.349658458808617,0.11928005948266,0.00183767638622436,0,0,0
0.655,0.340080729587989,0.113188145021383,0.00148514167764857,0,0,0
0.6575,0.33067331880257,0.107322673501077,0.00118742720166559,0,0,0
0.66,0.321435554514162,0.101678973548838,0.000938241856721213,0,0,0
0.6625,0.312366712173467,0.0962523431448353,0.000731718472750463,0,0,0
0.665,0.303466015650459,0.0910380537587274,0.000562411849781429,0,0,0
0.6675,0.294732638272418,0.0860313544605773,0.00042529551163464,0,0,0
0.67,0.286165703869298,0.0812274760042066,0.000315757122884041,0,0,0
0.6725,0.277764287826095,0.0766216348809167,0.000229592513377337,0,0,0
0.675,0.269527418141874,0.0722090373414941,0.000162998250048312,0,0,0
0.6775,0.261454076495148,0.0679848833844159,0.000112562690310161,0,0,0
0.68,0.253543199315256,0.0639443707081458,7.5255444744851e-05,0,0,0
0.6825,0.245793678859431,0.0600826986254166,4.84151687529818e-05,0,0,0
0.685,0.238204364295203,0.0563950719373694,2.97355928063209e-05,0,0,0
0.6875,0.230774062787837,0.0528767047654174,1.72496882283766e-05,0,0,0
0.69,0.22350154059245,0.0495228243386804,9.31184892267853e-06,0,0,0
0.6925,0.216385524150498,0.0463286747348322,4.57794745425818e-06,0,0,0
0.695,0.209424701190282,0.0432895205721782,1.98309353053634e-06,0,0,0
0.6975,0.202617721831172,0.0404006506507747,7.16879261506722e-07,0,0,0
0.7,0.195963199691183,0.0376573815403769,1.95829238028505e-07,0,0,0
0.7025,0.18945971299761,0.0350550611129943,3.26648584161336e-08,0,0,0
0.705,0.183105805700364,0.0325890720178066,1.79391699023833e-09,0,0,0
0.7075,0.176899988587692,0.0302548350961797,3.32615958744084e-13,0,0,0
0.71,0.170840740403948,0.0280478127345007,0,0,0,0
0.7125,0.164926508969085,0.0259635121525273,0,0,0,0
0.715,0.159155712299532,0.0239974886249307,0,0,0,0
0.7175,0.153526739730134,0.022145348633682,0,0,0,0
0.72,0.148037953036814,0.0204027529489129,0,0,0,0
0.7225,0.142687687559629,0.018765419635853,0,0,0,0
0.725,0.13747425332589,0.0172291269854217,0,0,0,0
0.7275,0.132395936173006,0.0157897163660204,0,0,0,0
0.73,0.127450998870725,0.0144430949940461,0,0,0,0
0.7325,0.122637682242438,0.0131852386206106,0,0,0,0
0.735,0.117954206285206,0.0120121941319196,0,0,0,0
0.7375,0.113398771288179,0.0109200820607293,0,0,0,0
0.74,0.10896955894907,0.00990509900626054,0,0,0,0
0.7425,0.104664733488348,0.00896351995991034,0,0,0,0
0.745,0.100482442760816,0.00809170053405967,0,0,0,0
0.7475,0.0964208193642231,0.00728607909123007,0,0,0,0
0.75,0.092477981744593,0.00654317877079484,0,0,0,0
0.7525,0.0886520352979087,0.00585960941039908,0,0,0,0
0.755,0.0849410734678264,0.00523206935918917,0,0,0,0
0.7575,0.0813431788390703,0.00465734717989338,0,0,0,0
0.76,0.0778564242261687,0.00413232323673483,0,0,0,0
0.7625,0.0744788737571874,0.00365397116608946,0,0,0,0
0.765,0.0712085839521142,0.00321935922673298,0,0,0,0
0.7675,0.0680436047955509,0.00282565152644144,0,0,0,0
0.77,0.0649819808033651,0.00247010912162989,0,0,0,0
0.7725,0.0620217520829528,0.00215009098662277,0,0,0,0
0.775,0.0591609553867627,0.00186305484905441,0,0,0,0
0.7775,0.0563976251587324,0.00160655788779307,0,0,0,0
0.78,0.0537297945732826,0.00137825728966827,0,0,0,0
0.7825,0.0511554965665166,0.00117591066115817,0,0,0,0
0.785,0.0486727648592688,0.000997376291057523,0,0,0,0
0.7875,0.0462796349716466,0.000840613259999457,0,0,0,0
0.79,0.043974145228706,0.000703681392540917,0,0,0,0
0.7925,0.0417543377569012,0.000584741047341836,0,0,0,0
0.795,0.0396182594709442,0.000482052740768939,0,0,0,0
0.7975,0.0375639630507146,0.000393976599033665,0,0,0,0
0.8,0.0355895079078476,0.00031897163372598,0,0,0,0
0.8025,0.0336929611416375,0.000255594835328339,0,0,0,0
0.805,0.0318723984838827,0.000202500078980378,0,0,0,0
0.8075,0.0301259052323016,0.000158436836409498,0,0,0,0
0.81,0.0284515771721437,0.000122248687536236,0,0,0,0
0.8125,0.0268475214856198,9.28716247966045e-05,0,0,0,0
0.815,0.025311857648769,6.93321426826923e-05,0,0,0,0
0.8175,0.0238427183153829,5.07451043712075e-05,0,0,0,0
0.82,0.0224382501876004,3.63113765647364e-05,0,0,0,0
0.8225,0.0210966148727848,2.53152227830544e-05,0,0,0,0
0.825,0.019815989726293,1.71214442716251e-05,0,0,0,0
0.8275,0.0185945686797419,1.11722563865977e-05,0,0,0,0
0.83,0.0174305630543753,6.98388669200912e-06,0,0,0,0
0.8325,0.0163222023591303,4.14287895286227e-06,0,0,0,0
0.835,0.0152677350729983,2.30208455833456e-06,0,0,0,0
0.8375,0.0142654294112738,1.17631940095434e-06,0,0,0,0
0.84,0.0133135740752785,5.37659446130074e-07,0,0,0,0
0.8425,0.0124104789851443,2.10341426878756e-07,0,0,0,0
0.845,0.0115544759952369,6.52249630579821e-08,0,0,0,0
0.8475,0.0107439195917932,1.37562707200016e-08,0,0,0,0
0.85,0.00997718757234636,1.34543774267889e-09,0,0,0,0
0.8525,0.00925268170650144,1.22085764337061e-11,0,0,0,0
0.855,0.00856882837762589,0,0,0,0,0
0.8575,0.00792407920500842,0,0,0,0,0
0.86,0.00731691164603792,0,0,0,0,0
0.8625,0.00674582957794637,0,0,0,0,0
0.865,0.00620936385865444,0,0,0,0,0
0.8675,0.00570607286625151,0,0,0,0,0
0.87,0.00523454301663585,0,0,0,0,0
0.8725,0.00479338925883253,0,0,0,0,0
0.875,0.00438125554750056,0,0,0,0,0
0.8775,0.00399681529213122,0,0,0,0,0
0.88,0.00363877178243294,0,0,0,0,0
0.8825,0.00330585858938784,0,0,0,0,0
0.885,0.00299683994145678,0,0,0,0,0
0.8875,0.00271051107539923,0,0,0,0,0
0.89,0.00244569856116454,0,0,0,0,0
0.8925,0.00220126060029917,0,0,0,0,0
0.895,0.00197608729730391,0,0,0,0,0
0.8975,0.00176910090336119,0,0,0,0,0
0.9,0.00157925603184069,0,0,0,0,0
0.9025,0.001405539844976,0,0,0,0,0
0.905,0.00124697221109053,0,0,0,0,0
0.9075,0.00110260583173461,0,0,0,0,0
0.91,0.000971526338077605,0,0,0,0,0
0.9125,0.000852852355880995,0,0,0,0,0
0.915,0.000745735538357278,0,0,0,0,0
0.9175,0.000649360566198313,0,0,0,0,0
0.92,0.000562945114032731,0,0,0,0,0
0.9225,0.000485739782546701,0,0,0,0,0
0.925,0.000417027995474295,0,0,0,0,0
0.9275,0.000356125860633528,0,0,0,0,0
0.93,0.00030238199415086,0,0,0,0,0
0.9325,0.000255177306980784,0,0,0,0,0
0.935,0.000213924752786959,0,0,0,0,0
0.9375,0.000178069036207447,0,0,0,0,0
0.94,0.000147086280477581,0,0,0,0,0
0.9425,0.000120483653329804,0,0,0,0,0
0.945,9.77989500289879e-05,0,0,0,0,0
0.9475,7.86001323337195e-05,0,0,0,0,0
0.95,6.24848220971e-05,0,0,0,0,0
0.9525,4.90797481334884e-05,0,0,0,0,0
0.955,3.80401448780612e-05,0,0,0,0,0
0.9575,2.90491012517891e-05,0,0,0,0,0
0.96,2.18168580120887e-05,0,0,0,0,0
0.9625,1.60800517150653e-05,0,0,0,0,0
0.965,1.16009032335012e-05,0,0,0,0,0
0.9675,8.16634855861044e-06,0,0,0,0,0
0.97,5.5871093536073e-06,0,0,0,0,0
0.9725,3.69670041036096e-06,0,0,0,0,0
0.975,2.35037076873798e-06,0,0,0,0,0
0.9775,1.42397476558478e-06,0,0,0,0,0
0.98,8.12768648219951e-07,0,0,0,0,0
0.9825,4.30127556904033e-07,0,0,0,0,0
0.985,2.06176558305759e-07,0,0,0,0,0
0.9875,8.63278405760238e-08,0,0,0,0,0
0.99,2.97138808544851e-08,0,0,0,0,0
0.9925,7.50282849921469e-09,0,0,0,0,0
0.995,1.07635019414300e-09,0,0,0,0,0
0.9975,3.88124713377666e-11,0,0,0,0,0
1,0,0,0,0,0,0


==> files/wasserstein_exponential_fan_plot.csv <==
t,h,delta,wasserstein_truth,exponential_tilt_truth,wasserstein_n500_estimate,wasserstein_n500_average_ci_lower,wasserstein_n500_average_ci_upper,exponential_tilt_n500_estimate,exponential_tilt_n500_average_ci_lower,exponential_tilt_n500_average_ci_upper,wasserstein_n1000_estimate,wasserstein_n1000_average_ci_lower,wasserstein_n1000_average_ci_upper,exponential_tilt_n1000_estimate,exponential_tilt_n1000_average_ci_lower,exponential_tilt_n1000_average_ci_upper,wasserstein_n2500_estimate,wasserstein_n2500_average_ci_lower,wasserstein_n2500_average_ci_upper,exponential_tilt_n2500_estimate,exponential_tilt_n2500_average_ci_lower,exponential_tilt_n2500_average_ci_upper,wasserstein_n5000_estimate,wasserstein_n5000_average_ci_lower,wasserstein_n5000_average_ci_upper,exponential_tilt_n5000_estimate,exponential_tilt_n5000_average_ci_lower,exponential_tilt_n5000_average_ci_upper
0,1,0,1.60466666666667,1.60466666666666,1.60489625492664,1.50784197345653,1.70195053639676,1.60489625492664,1.50784197345653,1.70195053639676,1.60427387583452,1.53561120279165,1.67293654887739,1.60427387583452,1.53561120279165,1.67293654887739,1.6047042703788,1.56126719340124,1.64814134735635,1.6047042703788,1.56126719340124,1.64814134735635,1.60437953913225,1.57366347881756,1.63509559944693,1.60437953913225,1.57366347881756,1.63509559944693
0.05,0.95,0.0526315789473684,1.62943333333333,1.60902621201786,1.62965159232643,1.53051359481669,1.72878958983617,1.60933070255574,1.51210661960213,1.70655478550936,1.62901601843624,1.55890939147094,1.69912264540155,1.60866848472552,1.53988644912499,1.67745052032604,1.62949668817816,1.58515492972903,1.67383844662728,1.60908024841735,1.56556776582474,1.65259273100996,1.62912683649777,1.59777237744246,1.66048129555308,1.60874285040689,1.57797366907894,1.63951203173485
0.1,0.9,0.111111111111111,1.6542,1.61386719119216,1.654411054673,1.5528002018773,1.75602190746871,1.614254867537,1.51682268235922,1.71168705271478,1.65383164559371,1.58205860821783,1.72560468296959,1.61354835025218,1.54462062711976,1.68247607338461,1.6543460704457,1.60898479724188,1.69970734364952,1.61393941152904,1.57033515479072,1.65754366826735,1.65390579550577,1.62183856396006,1.68597302705149,1.61358801331836,1.58275421905353,1.6444218075832
0.15,0.85,0.176470588235294,1.67896666666667,1.61927207786823,1.67901671652966,1.5745648356723,1.78346859738702,1.61975263768736,1.52206376982565,1.71744150554907,1.6785611586385,1.60490129542183,1.75222102185516,1.61899658554536,1.54988984136505,1.68810332972566,1.67910080147664,1.63259400428082,1.72560759867245,1.61936451450509,1.57564778282484,1.66308124618533,1.67857819395565,1.64571510102772,1.71144128688358,1.61899756997382,1.58808463324702,1.64991050670063
0.2,0.8,0.25,1.70373333333333,1.62534277272704,1.70380910512521,1.59612428605868,1.81149392419175,1.62592765774564,1.52791981015999,1.72393550533129,1.70326062691513,1.62746837882051,1.77905287500975,1.62511587544439,1.55578743671782,1.69444431417096,1.70381312536098,1.65602726310831,1.75159898761365,1.62545779822122,1.58160212268998,1.66931347375245,1.70334116441492,1.66959017955564,1.7370921492742,1.62507350373549,1.59406285156449,1.65608415590648
0.25,0.75,0.333333333333333,1.7285,1.63220646809561,1.72869390906212,1.61734112986279,1.84004668826146,1.6329092917297,1.53450159952279,1.73131698393662,1.7279486462177,1.6497544083076,1.80614288412781,1.63203438194537,1.56242894864668,1.70163981524406,1.72861142641012,1.67939139221472,1.77783146060552,1.63234686869081,1.58831799020111,1.6763757471805,1.72816988278946,1.69342513641097,1.76291462916795,1.63194310708208,1.60081070686724,1.66307550729691
0.3,0.7,0.428571428571429,1.75326666666667,1.64002366511553,1.75355019073238,1.63804066475264,1.86905971671213,1.64086077237673,1.54194683269043,1.73977471206303,1.75265893315205,1.67176491246976,1.83355295383433,1.63991381536512,1.56995874617692,1.70986888455332,1.75339210890418,1.70255829217268,1.80422592563567,1.64019273184924,1.59594570351549,1.68443976018299,1.75291140731834,1.7170515806503,1.78877123398638,1.63976700244343,1.60848133328832,1.67105267159853
0.35,0.65,0.538461538461539,1.77803333333333,1.6489992538529,1.77835137790135,1.65814895707635,1.89855379872635,1.64999046157128,1.55042812230798,1.74955280083458,1.77746210848544,1.69351345326294,1.86141076370794,1.64896058579979,1.57855900333523,1.71936216826434,1.77815082002642,1.72550108855828,1.83080055149457,1.64920089423878,1.60467584958431,1.69372593889324,1.77766412478215,1.74054717717768,1.81478107238663,1.64875022601275,1.61726931702205,1.68023113500345
0.4,0.6,0.666666666666667,1.8028,1.65939797449126,1.80271200532596,1.67717735162206,1.92824665902987,1.66056755818253,1.56016363388867,1.76097148247639,1.80209141786257,1.71468686351281,1.88949597221233,1.65944135758763,1.58846185087165,1.73042086430361,1.80290335177191,1.74819545737973,1.8576112461641,1.65963684578939,1.61475268845354,1.70452100312523,1.8024573230189,1.76391200967855,1.84100263635925,1.65915769146083,1.62742470744149,1.69089067548017
0.45,0.55,0.818181818181818,1.82756666666667,1.67156613533604,1.82768388100982,1.69603655273905,1.9593312092806,1.67294415201619,1.57143099883246,1.77445730519992,1.8268711757436,1.7355213802506,1.91822097123659,1.67170488559115,1.5999657708322,1.74344400035009,1.82762089748651,1.77055865465268,1.88468314032035,1.67184779402157,1.62649257192492,1.71720301611822,1.82716574470065,1.7869853694823,1.867346119919,1.67133590610821,1.63927241793772,1.7033993942787
0.5,0.5,1,1.85233333333333,1.6859621293428,1.85252339972133,1.7138934534746,1.99115334596805,1.68758618867642,1.58458485215844,1.7905875251944,1.85183237160665,1.7559094787605,1.94775526445281,1.68621267046783,1.61345731811058,1.75896802282508,1.85258008954073,1.79280258806286,1.9123575910186,1.68629317365397,1.64030902817402,1.73227731913392,1.85188440921973,1.80981442442223,1.89395439401723,1.68574347333562,1.65323894388362,1.71824800278762
0.55,0.45,1.22222222222222,1.8771,1.70319875677818,1.87672344539971,1.7297963325546,2.02365055824482,1.70511635619778,1.60007690203279,1.81015581036276,1.87650557372883,1.77525935448564,1.97775179297202,1.70358140999606,1.62943848657283,1.77772433341929,1.87730482773893,1.81434159646769,1.94026805901016,1.703586892792,1.65674588928959,1.75042789629441,1.87660317280559,1.83232523698427,1.92088110862692,1.70299336914241,1.66988828726325,1.73609845102158
0.6,0.4,1.5,1.90186666666667,1.72409941220675,1.90208628582792,1.74520001193834,2.05897255971751,1.72637086606058,1.61847265486272,1.83426907725844,1.90125181209704,1.79362184811205,2.00888177608203,1.72463919455585,1.64855666005743,1.80072172905427,1.90224304889141,1.8354779738292,1.96900812395362,1.72455325387893,1.67651745072377,1.77258905703409,1.90135024739296,1.85444608098867,1.94825441379726,1.72390900157883,1.6899670594942,1.75785094366346
0.65,0.35,1.85714285714286,1.92663333333333,1.74976373155655,1.92687742503922,1.75770403086762,2.09605081921081,1.75246532772637,1.64044442443824,1.8644862310145,1.92593893723418,1.81049291486597,2.04138495960239,1.75049069736199,1.67162269312178,1.8293587016022,1.92687661504934,1.8554938170683,1.99825941303037,1.75029183362644,1.70054532883785,1.80003833841502,1.92614528107574,1.87604902547045,1.97624153668103,1.74958952230795,1.71445037264429,1.78472867197162
0.7,0.3,2.33333333333333,1.9514,1.7816135523648,1.95201458253255,1.76699416015228,2.13703500491283,1.78483917289554,1.66667781609215,1.90300052969893,1.95048701761471,1.82514581455312,2.07582822067631,1.78256118489382,1.69956754072452,1.86555482906312,1.95147398582041,1.87430529927702,2.0286426723638,1.78222136294713,1.72995112364664,1.83449160224762,1.95089454409967,1.89681373192422,2.00497535627512,1.78145491588391,1.74455159980147,1.81835823196635
0.75,0.25,3,1.97616666666667,1.82131104011509,1.97714383907639,1.77107148798623,2.18321619016654,1.82516608992547,1.69750793763922,1.95282424221172,1.97517613272672,1.83680670898846,2.11354555646499,1.82250828070841,1.73318579340793,1.91183076800889,1.97599886441855,1.89132178232974,2.06067594650737,1.82199239609421,1.76587275343262,1.87811203875581,1.97562729752706,1.916394564681,2.03486003037313,1.8211618897095,1.78157230339028,1.86075147602871
0.8,0.2,4,2.00093333333333,1.87023153438923,2.00127011549018,1.76500311675394,2.23753711422642,1.87480120212464,1.73177890374593,2.01782350050336,2.00032008718736,1.84389630496879,2.15674386940592,1.87167679335233,1.77224726932586,1.9711063173788,2.00042294670726,1.90549016718016,2.09535572623435,1.87094677384644,1.80873428293668,1.9331592647562,2.00031606254487,1.9340591922293,2.06657293286044,1.87007129636793,1.82624124850514,1.91390134423073
0.85,0.15,5.66666666666667,2.0257,1.92785707850795,2.02789742041728,1.74525665698615,2.31053818384841,1.93311378828929,1.76370662029667,2.10252095628191,2.0250816199477,1.8414901026966,2.2086731371988,1.92945325352689,1.8130436016728,2.04586290538098,2.02503865720436,1.91488983960229,2.13518747480643,1.92848557067811,1.8561858279093,2.00078531344691,2.02494586728463,1.9483267456313,2.10156498893796,1.92763132697644,1.87681115754061,1.97845149641226
0.9,0.1,9,2.05046666666667,1.98930621555937,2.05288664822308,1.68768509772246,2.4180881987237,1.99499536213303,1.77524498466122,2.21474573960484,2.05164276130734,1.82129123786569,2.28199428474898,1.99077781482991,1.84316013717867,2.13839549248114,2.04924407095894,1.91342617358898,2.1850619683289,1.9895955549243,1.89919120042189,2.0799999094267,2.04914582645456,1.95510687747536,2.14318477543376,1.98890341699433,1.92562022190496,2.05218661208369
0.925,0.075,12.3333333333333,2.06285,2.01905364283921,2.06728502338524,1.62997493595068,2.50459511081979,2.0248677111362,1.75932946946506,2.29040595280735,2.06421653362305,1.79385247266052,2.33458059458557,2.02032571864244,1.84536957493151,2.19528186235336,2.06256676279697,1.90513212710013,2.2200013984938,2.0190715878229,1.91315606005399,2.12498711559182,2.06179994173641,1.95302761103144,2.17057227244138,2.01850710109329,1.94460652873074,2.09240767345584
0.95,0.05,19,2.07523333333333,2.04741038189837,2.08017704050078,1.52135414137601,2.63899993962556,2.05349244481148,1.70731058433136,2.3996743052916,2.0744945274273,1.7361347544004,2.4128543004542,2.04839853486439,1.82677303949896,2.27002403022982,2.07470934350196,1.88076940209345,2.26864928491046,2.04719356866791,1.91523061538732,2.17915652194851,2.07476886492472,1.94118574579496,2.20835198405449,2.04669276839828,1.95502879046428,2.13835674633229
0.96,0.04,24,2.08018666666667,2.05835614792588,2.08474703694906,1.4495058086954,2.71998826520272,2.06469675802656,1.66538790417311,2.46400561188,2.08020090472221,1.69891878589315,2.46148302355126,2.05917858442782,1.8073655815467,2.31099158730895,2.07960505770132,1.86221598501163,2.29699413039101,2.05811848242182,1.90943879138304,2.2067981734606,2.08009677261573,1.93063450255396,2.22955904267749,2.05757061786333,1.95452490970989,2.16061632601677
0.97,0.03,32.3333333333333,2.08514,2.06908274633504,2.09032936298781,1.3455001853163,2.83515854065931,2.07589345698625,1.59855792765259,2.55322898631992,2.08516134586463,1.64113730438603,2.52918538734323,2.06964467570714,1.77375810771507,2.36553124369921,2.08447084846671,1.83282773755564,2.33611395937778,2.06892745903646,1.89584137439277,2.24201354368015,2.08377796979707,1.91104755142508,2.25650838816906,2.06823399805938,1.94857032732994,2.18789766878882
0.98,0.02,49,2.09009333333333,2.07959554690357,2.09713485613362,1.18248074194434,3.01178897032289,2.0874000918506,1.48202199684935,2.69277818685186,2.09118610517659,1.54560677445812,2.63676543589506,2.0796841890151,1.71110005439752,2.44826832363268,2.09072513421603,1.78168322860284,2.39976703982922,2.07972629129456,1.86599776375758,2.29345481883155,2.08904288007039,1.87718889591684,2.30089686422393,2.07866541017294,1.93127067497235,2.22606014537353
0.985,0.015,65.6666666666666,2.09257,2.08477338306588,2.09885785435248,1.05547665028143,3.14223905842353,2.09366504232828,1.38523418929565,2.80209589536092,2.09416311563217,1.46717079996102,2.72115543130332,2.08447662331189,1.65632792465873,2.51262532196506,2.09326251204524,1.73632598311006,2.45019904098041,2.08521524610355,1.83756315930261,2.33286733290449,2.09058445010387,1.84599537510838,2.33517352509935,2.08375702922606,1.91311396102902,2.25440009742309
0.99,0.01,98.9999999999999,2.09504666666667,2.08989967125948,2.10530262144054,0.859932264958439,3.35067297792264,2.10123144981103,1.23206709220248,2.97039580741958,2.08970650713837,1.33394611805583,2.84546689622091,2.08897317120665,1.56495514301596,2.61299119939734,2.09687946764357,1.66122646905701,2.53253246623013,2.09095956884561,1.78718939163426,2.39472974605696,2.09331599035336,1.79412534279689,2.39250663790983,2.08872298245518,1.87933664113421,2.29810932377616
0.9925,0.00749999999999995,132.333333333334,2.096285,2.09244367375552,2.11230463295366,0.725918597828955,3.49869066807837,2.1063571323697,1.11374751717926,3.09896674756014,2.09197711646887,1.23191309687176,2.95204113606597,2.09094999661281,1.49011693847633,2.69178305474929,2.09904064859098,1.59745294870765,2.60062834847431,2.09408123786748,1.74383446425899,2.44432801147597,2.09544875939956,1.75081987368212,2.440077645117,2.09116904445862,1.84936865917885,2.3329694297384
0.995,0.005,199,2.09752333333333,2.09497501412313,2.12073173343104,0.51084563800558,3.7306178288565,2.11380407544642,0.937600115102774,3.29000803579007,2.0985395331627,1.07793268052578,3.11914638579963,2.0925222481485,1.37080396147815,2.81424053481886,2.10189424735131,1.4927183585907,2.71107013611192,2.09759750951575,1.67123035756841,2.52396466146309,2.09717831034723,1.67638920902578,2.51796741166867,2.093647041884,1.79799094381415,2.38930313995385


==> files/wasserstein_exponential_truth.csv <==
t,wasserstein_truth,exponential_tilt_truth
0,1.60466666666667,1.60466666666666
0.002,1.60565733333333,1.60483269258692
0.004,1.606648,1.60499938332583
0.006,1.60763866666667,1.60516674281778
0.008,1.60862933333333,1.60533477502774
0.01,1.60962,1.6055034839515
0.012,1.61061066666667,1.60567287361601
0.014,1.61160133333333,1.60584294807966
0.016,1.612592,1.60601371143258
0.018,1.61358266666667,1.60618516779694
0.02,1.61457333333333,1.60635732132729
0.022,1.615564,1.60653017621083
0.024,1.61655466666667,1.60670373666774
0.026,1.61754533333333,1.60687800695151
0.028,1.618536,1.60705299134925
0.03,1.61952666666667,1.60722869418203
0.032,1.62051733333333,1.60740511980519
0.034,1.621508,1.60758227260869
0.036,1.62249866666667,1.60776015701745
0.038,1.62348933333333,1.60793877749167
0.04,1.62448,1.60811813852718
0.042,1.62547066666667,1.60829824465583
0.044,1.62646133333333,1.60847910044579
0.046,1.627452,1.60866071050192
0.048,1.62844266666667,1.60884307946616
0.05,1.62943333333333,1.60902621201786
0.052,1.630424,1.60921011287417
0.054,1.63141466666667,1.60939478679042
0.056,1.63240533333333,1.60958023856048
0.058,1.633396,1.60976647301714
0.06,1.63438666666667,1.60995349503253
0.062,1.63537733333333,1.61014130951847
0.064,1.636368,1.6103299214269
0.066,1.63735866666667,1.61051933575026
0.068,1.63834933333333,1.61070955752191
0.07,1.63934,1.61090059181652
0.072,1.64033066666667,1.61109244375052
0.074,1.64132133333333,1.61128511848249
0.076,1.642312,1.61147862121359
0.078,1.64330266666667,1.61167295718801
0.08,1.64429333333333,1.61186813169336
0.082,1.645284,1.61206415006118
0.084,1.64627466666667,1.61226101766731
0.086,1.64726533333333,1.61245873993241
0.088,1.648256,1.61265732232237
0.09,1.64924666666667,1.61285677034878
0.092,1.65023733333333,1.6130570895694
0.094,1.651228,1.61325828558866
0.096,1.65221866666667,1.61346036405809
0.098,1.65320933333333,1.61366333067684
0.1,1.6542,1.61386719119216
0.102,1.65519066666667,1.61407195139989
0.104,1.65618133333333,1.61427761714497
0.106,1.657172,1.61448419432195
0.108,1.65816266666667,1.61469168887549
0.11,1.65915333333333,1.6149001068009
0.112,1.660144,1.61510945414464
0.114,1.66113466666667,1.6153197370049
0.116,1.66212533333333,1.61553096153208
0.118,1.663116,1.61574313392937
0.12,1.66410666666667,1.61595626045332
0.122,1.66509733333333,1.61617034741436
0.124,1.666088,1.61638540117737
0.126,1.66707866666667,1.61660142816231
0.128,1.66806933333333,1.61681843484472
0.13,1.66906,1.61703642775637
0.132,1.67005066666667,1.6172554134858
0.134,1.67104133333333,1.617475398679
0.136,1.672032,1.61769639003993
0.138,1.67302266666667,1.6179183943312
0.14,1.67401333333333,1.61814141837467
0.142,1.675004,1.61836546905208
0.144,1.67599466666667,1.61859055330571
0.146,1.67698533333333,1.61881667813901
0.148,1.677976,1.61904385061726
0.15,1.67896666666667,1.61927207786823
0.152,1.67995733333333,1.61950136708287
0.154,1.680948,1.61973172551597
0.156,1.68193866666667,1.61996316048687
0.158,1.68292933333333,1.62019567938015
0.16,1.68392,1.62042928964632
0.162,1.68491066666667,1.62066399880257
0.164,1.68590133333333,1.62089981443347
0.166,1.686892,1.6211367441917
0.168,1.68788266666667,1.62137479579883
0.17,1.68887333333333,1.62161397704602
0.172,1.689864,1.62185429579483
0.174,1.69085466666667,1.62209575997796
0.176,1.69184533333333,1.62233837760006
0.178,1.692836,1.6225821567385
0.18,1.69382666666667,1.62282710554417
0.182,1.69481733333333,1.62307323224231
0.184,1.695808,1.62332054513332
0.186,1.69679866666667,1.62356905259361
0.188,1.69778933333333,1.6238187630764
0.19,1.69878,1.62406968511264
0.192,1.69977066666667,1.62432182731183
0.194,1.70076133333333,1.6245751983629
0.196,1.701752,1.62482980703511
0.198,1.70274266666667,1.62508566217895
0.2,1.70373333333333,1.62534277272704
0.202,1.704724,1.62560114769509
0.204,1.70571466666667,1.62586079618276
0.206,1.70670533333333,1.62612172737468
0.208,1.707696,1.62638395054138
0.21,1.70868666666667,1.62664747504027
0.212,1.70967733333333,1.6269123103166
0.214,1.710668,1.62717846590449
0.216,1.71165866666667,1.62744595142792
0.218,1.71264933333333,1.62771477660178
0.22,1.71364,1.62798495123287
0.222,1.71463066666667,1.62825648522096
0.224,1.71562133333333,1.62852938855989
0.226,1.716612,1.6288036713386
0.228,1.71760266666667,1.62907934374226
0.23,1.71859333333333,1.62935641605334
0.232,1.719584,1.62963489865278
0.234,1.72057466666667,1.62991480202109
0.236,1.72156533333333,1.6301961367395
0.238,1.722556,1.63047891349116
0.24,1.72354666666667,1.63076314306228
0.242,1.72453733333333,1.63104883634337
0.244,1.725528,1.63133600433042
0.246,1.72651866666667,1.63162465812614
0.248,1.72750933333333,1.63191480894123
0.25,1.7285,1.63220646809561
0.252,1.72949066666667,1.63249964701972
0.254,1.73048133333333,1.63279435725579
0.256,1.731472,1.6330906104592
0.258,1.73246266666667,1.63338841839979
0.26,1.73345333333333,1.63368779296318
0.262,1.734444,1.6339887461522
0.264,1.73543466666667,1.63429129008822
0.266,1.73642533333333,1.6345954370126
0.268,1.737416,1.63490119928806
0.27,1.73840666666667,1.63520858940018
0.272,1.73939733333333,1.63551761995885
0.274,1.740388,1.63582830369971
0.276,1.74137866666667,1.6361406534857
0.278,1.74236933333333,1.63645468230859
0.28,1.74336,1.63677040329046
0.282,1.74435066666667,1.63708782968534
0.284,1.74534133333333,1.63740697488075
0.286,1.746332,1.63772785239932
0.288,1.74732266666667,1.63805047590043
0.29,1.74831333333333,1.63837485918184
0.292,1.749304,1.63870101618138
0.294,1.75029466666667,1.63902896097865
0.296,1.75128533333333,1.63935870779673
0.298,1.752276,1.63969027100392
0.3,1.75326666666667,1.64002366511553
0.302,1.75425733333333,1.64035890479563
0.304,1.755248,1.64069600485894
0.306,1.75623866666667,1.64103498027257
0.308,1.75722933333333,1.64137584615799
0.31,1.75822,1.64171861779284
0.312,1.75921066666667,1.64206331061289
0.314,1.76020133333333,1.64240994021399
0.316,1.761192,1.64275852235402
0.318,1.76218266666667,1.64310907295489
0.32,1.76317333333333,1.64346160810458
0.322,1.764164,1.64381614405917
0.324,1.76515466666667,1.64417269724497
0.326,1.76614533333333,1.64453128426056
0.328,1.767136,1.644891921879
0.33,1.76812666666667,1.64525462704996
0.332,1.76911733333333,1.64561941690191
0.334,1.770108,1.6459863087444
0.336,1.77109866666667,1.64635532007026
0.338,1.77208933333333,1.64672646855794
0.34,1.77308,1.6470997720738
0.342,1.77407066666667,1.64747524867449
0.344,1.77506133333333,1.64785291660932
0.346,1.776052,1.6482327943227
0.348,1.77704266666667,1.64861490045656
0.35,1.77803333333333,1.6489992538529
0.352,1.779024,1.64938587355624
0.354,1.78001466666667,1.64977477881623
0.356,1.78100533333333,1.65016598909023
0.358,1.781996,1.65055952404593
0.36,1.78298666666667,1.65095540356402
0.362,1.78397733333333,1.65135364774091
0.364,1.784968,1.65175427689143
0.366,1.78595866666667,1.65215731155165
0.368,1.78694933333333,1.65256277248167
0.37,1.78794,1.65297068066847
0.372,1.78893066666667,1.65338105732885
0.374,1.78992133333333,1.65379392391229
0.376,1.790912,1.654209302104
0.378,1.79190266666667,1.65462721382786
0.38,1.79289333333333,1.65504768124956
0.382,1.793884,1.65547072677963
0.384,1.79487466666667,1.65589637307661
0.386,1.79586533333333,1.65632464305023
0.388,1.796856,1.65675555986465
0.39,1.79784666666667,1.65718914694171
0.392,1.79883733333333,1.65762542796425
0.394,1.799828,1.65806442687951
0.396,1.80081866666667,1.65850616790249
0.398,1.80180933333333,1.65895067551941
0.4,1.8028,1.65939797449126
0.402,1.80379066666667,1.65984808985727
0.404,1.80478133333333,1.6603010469386
0.406,1.805772,1.66075687134189
0.408,1.80676266666667,1.66121558896303
0.41,1.80775333333333,1.66167722599087
0.412,1.808744,1.66214180891102
0.414,1.80973466666667,1.66260936450969
0.416,1.81072533333333,1.6630799198776
0.418,1.811716,1.66355350241393
0.42,1.81270666666667,1.66403013983031
0.422,1.81369733333333,1.66450986015487
0.424,1.814688,1.66499269173637
0.426,1.81567866666667,1.66547866324836
0.428,1.81666933333333,1.66596780369337
0.43,1.81766,1.66646014240721
0.432,1.81865066666667,1.6669557090633
0.434,1.81964133333333,1.66745453367703
0.436,1.820632,1.66795664661023
0.438,1.82162266666667,1.66846207857565
0.44,1.82261333333333,1.66897086064152
0.442,1.823604,1.66948302423617
0.444,1.82459466666667,1.66999860115271
0.446,1.82558533333333,1.67051762355374
0.448,1.826576,1.67104012397616
0.45,1.82756666666667,1.67156613533604
0.452,1.82855733333333,1.67209569093349
0.454,1.829548,1.67262882445766
0.456,1.83053866666667,1.67316556999177
0.458,1.83152933333333,1.67370596201822
0.46,1.83252,1.67425003542373
0.462,1.83351066666667,1.67479782550456
0.464,1.83450133333333,1.67534936797181
0.466,1.835492,1.67590469895675
0.468,1.83648266666667,1.67646385501623
0.47,1.83747333333333,1.67702687313818
0.472,1.838464,1.67759379074707
0.474,1.83945466666667,1.67816464570962
0.476,1.84044533333333,1.67873947634034
0.478,1.841436,1.67931832140735
0.48,1.84242666666667,1.67990122013813
0.482,1.84341733333333,1.68048821222536
0.484,1.844408,1.68107933783285
0.486,1.84539866666667,1.68167463760151
0.488,1.84638933333333,1.6822741526554
0.49,1.84738,1.68287792460783
0.492,1.84837066666667,1.68348599556751
0.494,1.84936133333333,1.6840984081448
0.496,1.850352,1.68471520545797
0.498,1.85134266666667,1.68533643113956
0.5,1.85233333333333,1.6859621293428
0.502,1.853324,1.68659234474807
0.504,1.85431466666667,1.68722712256939
0.506,1.85530533333333,1.68786650856108
0.508,1.856296,1.6885105490243
0.51,1.85728666666667,1.68915929081384
0.512,1.85827733333333,1.6898127813448
0.514,1.859268,1.69047106859943
0.516,1.86025866666667,1.69113420113394
0.518,1.86124933333333,1.69180222808546
0.52,1.86224,1.69247519917895
0.522,1.86323066666667,1.69315316473419
0.524,1.86422133333333,1.69383617567284
0.526,1.865212,1.69452428352551
0.528,1.86620266666667,1.6952175404389
0.53,1.86719333333333,1.69591599918292
0.532,1.868184,1.69661971315791
0.534,1.86917466666667,1.69732873640186
0.536,1.87016533333333,1.69804312359763
0.538,1.871156,1.69876293008029
0.54,1.87214666666667,1.69948821184434
0.542,1.87313733333333,1.70021902555106
0.544,1.874128,1.70095542853585
0.546,1.87511866666667,1.70169747881554
0.548,1.87610933333333,1.70244523509574
0.55,1.8771,1.70319875677818
0.552,1.87809066666667,1.70395810396803
0.554,1.87908133333333,1.70472333748123
0.556,1.880072,1.70549451885181
0.558,1.88106266666667,1.70627171033915
0.56,1.88205333333333,1.70705497493524
0.562,1.883044,1.70784437637188
0.564,1.88403466666667,1.70863997912787
0.566,1.88502533333333,1.70944184843612
0.568,1.886016,1.7102500502907
0.57,1.88700666666667,1.71106465145384
0.572,1.88799733333333,1.71188571946284
0.574,1.888988,1.71271332263687
0.576,1.88997866666667,1.71354753008373
0.578,1.89096933333333,1.71438841170643
0.58,1.89196,1.71523603820972
0.582,1.89295066666667,1.71609048110644
0.584,1.89394133333333,1.7169518127237
0.586,1.894932,1.71782010620901
0.588,1.89592266666667,1.71869543553612
0.59,1.89691333333333,1.71957787551074
0.592,1.897904,1.72046750177601
0.594,1.89889466666667,1.72136439081784
0.596,1.89988533333333,1.7222686199699
0.598,1.900876,1.72318026741843
0.6,1.90186666666667,1.72409941220675
0.602,1.90285733333333,1.72502613423951
0.604,1.903848,1.72596051428659
0.606,1.90483866666667,1.72690263398666
0.608,1.90582933333333,1.72785257585041
0.61,1.90682,1.72881042326342
0.612,1.90781066666667,1.72977626048852
0.614,1.90880133333333,1.73075017266785
0.616,1.909792,1.73173224582434
0.618,1.91078266666667,1.7327225668628
0.62,1.91177333333333,1.73372122357039
0.622,1.912764,1.73472830461662
0.624,1.91375466666667,1.73574389955272
0.626,1.91474533333333,1.73676809881038
0.628,1.915736,1.73780099369985
0.63,1.91672666666667,1.73884267640733
0.632,1.91771733333333,1.73989323999166
0.634,1.918708,1.74095277838016
0.636,1.91969866666667,1.74202138636368
0.638,1.92068933333333,1.74309915959082
0.64,1.92168,1.74418619456116
0.642,1.92267066666667,1.74528258861757
0.644,1.92366133333333,1.74638843993745
0.646,1.924652,1.74750384752298
0.648,1.92564266666667,1.74862891119013
0.65,1.92663333333333,1.74976373155655
0.652,1.927624,1.75090841002818
0.654,1.92861466666667,1.75206304878454
0.656,1.92960533333333,1.75322775076262
0.658,1.930596,1.75440261963934
0.66,1.93158666666667,1.75558775981243
0.662,1.93257733333333,1.75678327637977
0.664,1.933568,1.75798927511696
0.666,1.93455866666667,1.75920586245316
0.668,1.93554933333333,1.7604331454451
0.67,1.93654,1.76167123174908
0.672,1.93753066666667,1.76292022959095
0.674,1.93852133333333,1.76418024773398
0.676,1.939512,1.76545139544447
0.678,1.94050266666667,1.766733782455
0.68,1.94149333333333,1.76802751892524
0.682,1.942484,1.76933271540022
0.684,1.94347466666667,1.7706494827659
0.686,1.94446533333333,1.77197793220192
0.688,1.945456,1.77331817513148
0.69,1.94644666666667,1.7746703231681
0.692,1.94743733333333,1.77603448805924
0.694,1.948428,1.77741078162663
0.696,1.94941866666667,1.77879931570303
0.698,1.95040933333333,1.78020020206549
0.7,1.9514,1.7816135523648
0.702,1.95239066666667,1.78303947805103
0.704,1.95338133333333,1.78447809029504
0.706,1.954372,1.78592949990568
0.708,1.95536266666667,1.78739381724267
0.71,1.95635333333333,1.78887115212487
0.712,1.957344,1.79036161373385
0.714,1.95833466666667,1.79186531051246
0.716,1.95932533333333,1.7933823500584
0.718,1.960316,1.79491283901245
0.72,1.96130666666667,1.79645688294123
0.722,1.96229733333333,1.79801458621435
0.724,1.963288,1.79958605187564
0.726,1.96427866666667,1.80117138150843
0.728,1.96526933333333,1.80277067509452
0.73,1.96626,1.80438403086677
0.732,1.96725066666667,1.80601154515508
0.734,1.96824133333333,1.80765331222554
0.736,1.969232,1.80930942411257
0.738,1.97022266666667,1.81097997044394
0.74,1.97121333333333,1.81266503825837
0.742,1.972204,1.81436471181561
0.744,1.97319466666667,1.81607907239882
0.746,1.97418533333333,1.81780819810906
0.748,1.975176,1.81955216365177
0.75,1.97616666666667,1.82131104011509
0.752,1.97715733333333,1.82308489473985
0.754,1.978148,1.82487379068125
0.756,1.97913866666667,1.82667778676191
0.758,1.98012933333333,1.82849693721648
0.76,1.98112,1.83033129142749
0.762,1.98211066666667,1.83218089365268
0.764,1.98310133333333,1.8340457827436
0.766,1.984092,1.83592599185557
0.768,1.98508266666667,1.83782154814917
0.77,1.98607333333333,1.83973247248323
0.772,1.987064,1.84165877909954
0.774,1.98805466666667,1.84360047529943
0.776,1.98904533333333,1.84555756111261
0.778,1.990036,1.84753002895829
0.78,1.99102666666667,1.84951786329931
0.782,1.99201733333333,1.8515210402894
0.784,1.993008,1.85353952741425
0.786,1.99399866666667,1.85557328312694
0.788,1.99498933333333,1.85762225647835
0.79,1.99598,1.85968638674335
0.792,1.99697066666667,1.86176560304368
0.794,1.99796133333333,1.86385982396837
0.796,1.998952,1.86596895719279
0.798,1.99994266666667,1.86809289909769
0.8,2.00093333333333,1.87023153438923
0.802,2.001924,1.87238473572178
0.804,2.00291466666667,1.87455236332481
0.806,2.00390533333333,1.87673426463577
0.808,2.004896,1.87893027394077
0.81,2.00588666666667,1.88114021202507
0.812,2.00687733333333,1.88336388583565
0.814,2.007868,1.88560108815816
0.816,2.00885866666667,1.88785159731089
0.818,2.00984933333333,1.8901151768583
0.82,2.01084,1.8923915753472
0.822,2.01183066666667,1.89468052606849
0.824,2.01282133333333,1.89698174684776
0.826,2.013812,1.89929493986813
0.828,2.01480266666667,1.90161979152894
0.83,2.01579333333333,1.90395597234397
0.832,2.016784,1.90630313688307
0.834,2.01777466666667,1.90866092376114
0.836,2.01876533333333,1.91102895567864
0.838,2.019756,1.91340683951779
0.84,2.02074666666667,1.91579416649856
0.842,2.02173733333333,1.91819051239891
0.844,2.022728,1.92059543784336
0.846,2.02371866666667,1.92300848866407
0.848,2.02470933333333,1.92542919633857
0.85,2.0257,1.92785707850795
0.852,2.02669066666667,1.93029163957913
0.854,2.02768133333333,1.93273237141462
0.856,2.028672,1.9351787541126
0.858,2.02966266666667,1.9376302568799
0.86,2.03065333333333,1.94008633899969
0.862,2.031644,1.94254645089515
0.864,2.03263466666667,1.94501003528946
0.866,2.03362533333333,1.94747652846185
0.868,2.034616,1.9499453615981
0.87,2.03560666666667,1.95241596223299
0.872,2.03659733333333,1.9548877557809
0.874,2.037588,1.95736016714942
0.876,2.03857866666667,1.9598326224293
0.878,2.03956933333333,1.9623045506526
0.88,2.04056,1.96477538560929
0.882,2.04155066666667,1.9672445677106
0.884,2.04254133333333,1.96971154588595
0.886,2.043532,1.9721757794984
0.888,2.04452266666667,1.9746367402616
0.89,2.04551333333333,1.97709391413993
0.892,2.046504,1.97954680321158
0.894,2.04749466666667,1.98199492747293
0.896,2.04848533333333,1.98443782656175
0.898,2.049476,1.9868750613753
0.9,2.05046666666667,1.98930621555937
0.902,2.05145733333333,1.99173089684395
0.904,2.052448,1.9941487382018
0.906,2.05343866666667,1.99655939880719
0.908,2.05442933333333,1.99896256477398
0.91,2.05542,2.00135794965436
0.912,2.05641066666667,2.00374529468324
0.914,2.05740133333333,2.00612436875696
0.916,2.058392,2.0084949681401
0.918,2.05938266666667,2.0108569158994
0.92,2.06037333333333,2.01321006107044
0.922,2.061364,2.01555427756885
0.924,2.06235466666667,2.01788946286533
0.925,2.06285,2.01905364283921
0.926,2.06334533333333,2.02021553645019
0.928,2.064336,2.02253243812031
0.93,2.06532666666667,2.02484012612695
0.932,2.06631733333333,2.02713857522813
0.934,2.067308,2.02942777469267
0.936,2.06829866666667,2.03170772630464
0.938,2.06928933333333,2.03397844241651
0.94,2.07028,2.03623994409663
0.942,2.07127066666667,2.03849225941123
0.944,2.07226133333333,2.04073542187413
0.946,2.073252,2.04296946908764
0.948,2.07424266666667,2.04519444158812
0.95,2.07523333333333,2.04741038189837
0.952,2.076224,2.04961733377875
0.954,2.07721466666667,2.05181534165968
0.956,2.07820533333333,2.05400445023163
0.958,2.079196,2.05618470416431
0.96,2.08018666666667,2.05835614792588
0.962,2.08117733333333,2.06051882567498
0.964,2.082168,2.06267278120167
0.966,2.08315866666667,2.064818057899
0.968,2.08414933333333,2.06695469875193
0.97,2.08514,2.06908274633504
0.972,2.08613066666667,2.07120224281426
0.974,2.08712133333333,2.07331322995013
0.976,2.088112,2.07541574910165
0.978,2.08910266666667,2.07750984123022
0.98,2.09009333333333,2.07959554690357
0.982,2.091084,2.08167290629978
0.984,2.09207466666667,2.08374195921127
0.985,2.09257,2.08477338306588
0.986,2.09306533333333,2.08580274504872
0.988,2.094056,2.08785530284508
0.99,2.09504666666667,2.08989967125948
0.992,2.09603733333333,2.0919358885812
0.9925,2.096285,2.09244367375552
0.994,2.097028,2.09396399273354
0.995,2.09752333333333,2.09497501412313
0.996,2.09801866666667,2.09598402127777
0.998,2.09900933333333,2.097996011417
1,2.1,2.1

